Guessing with Little Data

Reconstructing a hypothetical recurrence equation from the first terms of an infinite sequence is a classical and well-known technique in experimental mathematics. We propose a variation of this technique which can succeed with fewer input terms.

==> BV-estimate.csv <==
1,0.728015
2,0.743108
3,0.764694
4,0.779222
5,0.785851
6,0.797479
7,0.801622
8,0.813297
9,0.829779
10,0.837198
11,0.84042
12,0.846064
13,0.849795
14,0.860186
15,0.861229
16,0.862953
17,0.870525
18,0.872851
19,0.87364
20,0.874587
21,0.876581
22,0.880052
23,0.881042
24,0.883185
25,0.883444
26,0.886676
27,0.887329
28,0.888838
29,0.893221
30,0.894327
31,0.894503
32,0.894675
33,0.894872
34,0.900259
35,0.902214
36,0.907315
37,0.907653
38,0.908231
39,0.909323
40,0.91177
41,0.913285
42,0.915742
43,0.918396
44,0.919005
45,0.919235
46,0.920187
47,0.922094
48,0.925098
49,0.92668
50,0.929645
51,0.929882
52,0.930168
53,0.930828
54,0.931498
55,0.931938
56,0.932563
57,0.93265
58,0.932778
59,0.933632
60,0.933789
61,0.934301
62,0.9364
63,0.936551
64,0.937827
65,0.938231
66,0.93866
67,0.939578
68,0.940186
69,0.940798
70,0.94081
71,0.940834
72,0.942699
73,0.942905
74,0.943643
75,0.944582
76,0.944932
77,0.947213
78,0.948089
79,0.948232
80,0.948931
81,0.949394
82,0.95068
83,0.9509
84,0.95195
85,0.952085
86,0.952171
87,0.95234
88,0.952356
89,0.952552
90,0.952678
91,0.952968
92,0.953487
93,0.953498
94,0.953621
95,0.953775
96,0.953795
97,0.954008
98,0.954459
99,0.955227
100,0.955392
101,0.955873
102,0.956417
103,0.956573
104,0.957083
105,0.957454
106,0.957509
107,0.957619
108,0.958184
109,0.959354
110,0.959491
111,0.960041
112,0.960378
113,0.960455
114,0.960649
115,0.96111
116,0.961157
117,0.96147
118,0.961912
119,0.962203
120,0.962567
121,0.962677
122,0.962872
123,0.962884
124,0.963586
125,0.964155
126,0.964173
127,0.964333
128,0.96465
129,0.964875
130,0.964941
131,0.966514
132,0.967132
133,0.967146
134,0.967486
135,0.967648
136,0.967811
137,0.96801
138,0.968019
139,0.968713
140,0.968804
141,0.969335
142,0.969399
143,0.969462
144,0.969591
145,0.969665
146,0.96972
147,0.969963
148,0.970142
149,0.970227
150,0.970987
151,0.971007
152,0.971024
153,0.971034
154,0.971111
155,0.971124
156,0.971162
157,0.971203
158,0.971415
159,0.971991
160,0.972214
161,0.972258
162,0.972304
163,0.972339
164,0.972756
165,0.972783
166,0.97284
167,0.972954
168,0.973151
169,0.973271
170,0.973402
171,0.973795
172,0.97383
173,0.974078
174,0.974132
175,0.974363
176,0.974738
177,0.975015
178,0.975094
179,0.975345
180,0.975402
181,0.97557
182,0.975604
183,0.97567
184,0.975759
185,0.975859
186,0.975864
187,0.976289
188,0.976403
189,0.976784
190,0.976826
191,0.976949
192,0.977173
193,0.977193
194,0.977197
195,0.977384
196,0.977595
197,0.977722
198,0.977865
199,0.977965
200,0.978006
201,0.978071
202,0.978266
203,0.978672
204,0.978827
205,0.978896
206,0.978925
207,0.97906
208,0.979241
209,0.979303
210,0.97931
211,0.979687
212,0.979723
213,0.979844
214,0.979874
215,0.98001
216,0.980023
217,0.980324
218,0.980429
219,0.981041
220,0.981136
221,0.98118
222,0.981256
223,0.981405
224,0.981504
225,0.981665
226,0.981804
227,0.981805
228,0.981838
229,0.981939
230,0.982047
231,0.982074
232,0.982172
233,0.982371
234,0.982456
235,0.982557
236,0.982723
237,0.982831
238,0.983077
239,0.983077
240,0.983195
241,0.983202
242,0.983218
243,0.983308
244,0.983521
245,0.983539
246,0.983546
247,0.983569
248,0.983736
249,0.983964
250,0.984372
251,0.984515
252,0.98456
253,0.984664
254,0.984708
255,0.984761
256,0.984843
257,0.984848
258,0.984881
259,0.984882
260,0.985161
261,0.985203
262,0.985285
263,0.985327
264,0.985354
265,0.985407
266,0.985437
267,0.985475
268,0.985597
269,0.985903
270,0.985955
271,0.986079
272,0.986113
273,0.986195
274,0.986204
275,0.98627
276,0.986324
277,0.986371
278,0.986434
279,0.986451
280,0.986461
281,0.98648
282,0.986533
283,0.986569
284,0.986606
285,0.98687
286,0.986937
287,0.987024
288,0.987062
289,0.987128
290,0.987178
291,0.987299
292,0.987334
293,0.98738
294,0.98745
295,0.987563
296,0.987576
297,0.987577
298,0.987645
299,0.987703
300,0.987884
301,0.987924
302,0.987933
303,0.988011
304,0.988248
305,0.988273
306,0.988362
307,0.988443
308,0.988636
309,0.988817
310,0.988881
311,0.988909
312,0.98893
313,0.988946
314,0.989037
315,0.989038
316,0.989072
317,0.989175
318,0.989248
319,0.989343
320,0.98939
321,0.989468
322,0.989558
323,0.989566
324,0.989584
325,0.989593
326,0.989616
327,0.989734
328,0.989755
329,0.989913
330,0.989926
331,0.989935
332,0.989944
333,0.990092
334,0.990106
335,0.990145
336,0.990235
337,0.99038
338,0.990427
339,0.990489
340,0.990549
341,0.990745
342,0.990746
343,0.990796
344,0.991011
345,0.991077
346,0.991111
347,0.991172
348,0.991196
349,0.991202
350,0.991261
351,0.991273
352,0.99128
353,0.991539
354,0.99154
355,0.99162
356,0.991625
357,0.99166
358,0.991754
359,0.991848
360,0.991855
361,0.991857
362,0.991978
363,0.991978
364,0.992066
365,0.992181
366,0.992182
367,0.992267
368,0.992315
369,0.992374
370,0.992408
371,0.992541
372,0.992601
373,0.992671
374,0.992891
375,0.992922
376,0.993041
377,0.993054
378,0.99308
379,0.993131
380,0.993146
381,0.993192
382,0.993195
383,0.993385
384,0.993394
385,0.99344
386,0.993592
387,0.993668
388,0.993739
389,0.993812
390,0.993818
391,0.993853
392,0.993889
393,0.993966
394,0.994025
395,0.994055
396,0.994062
397,0.994078
398,0.99408
399,0.994199
400,0.994231
401,0.994302
402,0.994335
403,0.994337
404,0.994392
405,0.994525
406,0.994582
407,0.994663
408,0.994673
409,0.994679
410,0.994707
411,0.994724
412,0.994743
413,0.994774
414,0.994825
415,0.994974
416,0.994998
417,0.995046
418,0.99505
419,0.995071
420,0.995081
421,0.99509
422,0.995184
423,0.995244
424,0.995273
425,0.995303
426,0.995306
427,0.995351
428,0.995433
429,0.995596
430,0.995641
431,0.995652
432,0.995661
433,0.995678
434,0.995739
435,0.995742
436,0.995878
437,0.995896
438,0.996053
439,0.99615
440,0.99616
441,0.996164
442,0.996214
443,0.996263
444,0.996378
445,0.996421
446,0.996474
447,0.996496
448,0.99651
449,0.996569
450,0.996642
451,0.996706
452,0.996707
453,0.996744
454,0.996937
455,0.997001
456,0.997012
457,0.997189
458,0.997192
459,0.997194
460,0.997457
461,0.997496
462,0.997561
463,0.997562
464,0.997675
465,0.997698
466,0.997752
467,0.997775
468,0.997823
469,0.997865
470,0.997894
471,0.997983
472,0.998055
473,0.998084
474,0.998097
475,0.998155
476,0.99817
477,0.998219
478,0.99823
479,0.998261
480,0.998319
481,0.998327
482,0.99846
483,0.998542
484,0.998557
485,0.998607
486,0.998626
487,0.998731
488,0.998777
489,0.998817
490,0.998943
491,0.998953
492,0.999012
493,0.999021
494,0.999059
495,0.999078
496,0.999102
497,0.999145
498,0.999155
499,0.999172
500,0.999175
501,0.99918
502,0.999196
503,0.999208
504,0.999244
505,0.999263
506,0.999279
507,0.999338
508,0.99939
509,0.999484
510,0.99949
511,0.999495
512,0.999496
513,0.999526
514,0.999552
515,0.99956
516,0.999567
517,0.999579
518,0.999585
519,0.999619
520,0.999643
521,0.99966
522,0.999661
523,0.99969
524,0.999795
525,0.999801
526,0.999808
527,0.999814
528,0.999885
529,0.999968
530,0.999999
531,1.00003
532,1.0001
533,1.00016
534,1.00016
535,1.00028
536,1.00035
537,1.00049
538,1.00051
539,1.00052
540,1.00057
541,1.00058
542,1.00066
543,1.00071
544,1.00078
545,1.00098
546,1.00099
547,1.00099
548,1.001
549,1.00105
550,1.00106
551,1.00106
552,1.00107
553,1.00108
554,1.00113
555,1.00135
556,1.00139
557,1.00139
558,1.0014
559,1.00147
560,1.00149
561,1.00151
562,1.00158
563,1.00162
564,1.00162
565,1.00162
566,1.0017
567,1.00172
568,1.00189
569,1.00194
570,1.00204
571,1.00205
572,1.00208
573,1.00213
574,1.00217
575,1.00219
576,1.00219
577,1.00223
578,1.00223
579,1.00228
580,1.00247
581,1.00251
582,1.00251
583,1.00252
584,1.0026
585,1.00263
586,1.00267
587,1.00273
588,1.00276
589,1.00282
590,1.00287
591,1.00288
592,1.00293
593,1.00299
594,1.003
595,1.00303
596,1.00309
597,1.00314
598,1.00316
599,1.00319
600,1.00329
601,1.00333
602,1.00334
603,1.0034
604,1.00346
605,1.00351
606,1.00358
607,1.00359
608,1.00362
609,1.00363
610,1.00369
611,1.00377
612,1.00382
613,1.00384
614,1.00385
615,1.00402
616,1.00405
617,1.00407
618,1.00409
619,1.00409
620,1.00415
621,1.00417
622,1.0042
623,1.00423
624,1.00424
625,1.00426
626,1.00426
627,1.0043
628,1.00432
629,1.00441
630,1.00444
631,1.00447
632,1.00447
633,1.00449
634,1.00453
635,1.00457
636,1.00466
637,1.00466
638,1.00471
639,1.00472
640,1.0048
641,1.00486
642,1.00494
643,1.005
644,1.00513
645,1.0052
646,1.00528
647,1.00528
648,1.00532
649,1.00534
650,1.00537
651,1.00538
652,1.00539
653,1.0055
654,1.0055
655,1.00554
656,1.00554
657,1.00555
658,1.00565
659,1.00567
660,1.00577
661,1.0059
662,1.00591
663,1.00596
664,1.00619
665,1.00623
666,1.00625
667,1.0063
668,1.00632
669,1.00638
670,1.00639
671,1.00639
672,1.00643
673,1.00649
674,1.00655
675,1.00663
676,1.00666
677,1.00678
678,1.00683
679,1.00686
680,1.00697
681,1.00698
682,1.00704
683,1.00705
684,1.00705
685,1.00706
686,1.00706
687,1.00714
688,1.00714
689,1.00715
690,1.00722
691,1.0073
692,1.00731
693,1.00741
694,1.00747
695,1.00759
696,1.00763
697,1.00766
698,1.00776
699,1.00777
700,1.00788
701,1.00803
702,1.00807
703,1.00809
704,1.00813
705,1.00815
706,1.00819
707,1.00819
708,1.0082
709,1.00823
710,1.00824
711,1.00826
712,1.00831
713,1.00836
714,1.00836
715,1.00841
716,1.00846
717,1.00853
718,1.00853
719,1.00858
720,1.00858
721,1.00859
722,1.0086
723,1.00862
724,1.00872
725,1.00876
726,1.0088
727,1.00882
728,1.00892
729,1.00903
730,1.00907
731,1.0091
732,1.00913
733,1.00916
734,1.00923
735,1.00926
736,1.00928
737,1.00929
738,1.0094
739,1.0095
740,1.00955
741,1.00956
742,1.00956
743,1.00959
744,1.00963
745,1.00971
746,1.00972
747,1.00973
748,1.00977
749,1.00979
750,1.00995
751,1.00996
752,1.01
753,1.01004
754,1.0101
755,1.01019
756,1.0102
757,1.01026
758,1.01031
759,1.01033
760,1.01034
761,1.01037
762,1.01037
763,1.0104
764,1.01042
765,1.0105
766,1.01064
767,1.01069
768,1.01071
769,1.01084
770,1.01088
771,1.0109
772,1.01093
773,1.01097
774,1.01104
775,1.0111
776,1.01128
777,1.01128
778,1.01137
779,1.0114
780,1.0114
781,1.01145
782,1.01148
783,1.01149
784,1.01159
785,1.01162
786,1.01165
787,1.01172
788,1.01178
789,1.01178
790,1.01179
791,1.01182
792,1.0119
793,1.01196
794,1.01198
795,1.01204
796,1.01212
797,1.01214
798,1.01215
799,1.01218
800,1.01218
801,1.01219
802,1.01221
803,1.01223
804,1.01228
805,1.01228
806,1.01243
807,1.01243
808,1.01246
809,1.01248
810,1.01249
811,1.01252
812,1.01271
813,1.01277
814,1.01279
815,1.01279
816,1.0128
817,1.01281
818,1.01289
819,1.01293
820,1.01293
821,1.01304
822,1.01314
823,1.01318
824,1.01318
825,1.01319
826,1.01324
827,1.01327
828,1.01335
829,1.0134
830,1.01348
831,1.01353
832,1.01353
833,1.01363
834,1.01363
835,1.01365
836,1.01375
837,1.01376
838,1.01383
839,1.01384
840,1.01388
841,1.01393
842,1.01402
843,1.01408
844,1.0141
845,1.01411
846,1.01415
847,1.01417
848,1.01419
849,1.01427
850,1.01429
851,1.01447
852,1.01462
853,1.01462
854,1.01464
855,1.01469
856,1.01473
857,1.01488
858,1.01495
859,1.015
860,1.01505
861,1.01508
862,1.01525
863,1.01533
864,1.01542
865,1.01558
866,1.016
867,1.01614
868,1.0162
869,1.01625
870,1.0163
871,1.01631
872,1.01633
873,1.01637
874,1.01646
875,1.01649
876,1.01662
877,1.01666
878,1.01667
879,1.01674
880,1.01679
881,1.01693
882,1.01694
883,1.01713
884,1.01715
885,1.01722
886,1.01731
887,1.01731
888,1.01748
889,1.01761
890,1.01762
891,1.01771
892,1.01771
893,1.0178
894,1.0178
895,1.01784
896,1.01787
897,1.01789
898,1.01796
899,1.01803
900,1.01809
901,1.01818
902,1.01826
903,1.01833
904,1.01841
905,1.01841
906,1.01842
907,1.01851
908,1.01853
909,1.01854
910,1.01856
911,1.01858
912,1.01864
913,1.01871
914,1.01877
915,1.01892
916,1.01895
917,1.01895
918,1.01912
919,1.01912
920,1.01919
921,1.01919
922,1.01936
923,1.01937
924,1.01947
925,1.01951
926,1.01966
927,1.01984
928,1.01992
929,1.01995
930,1.02
931,1.02004
932,1.02004
933,1.02014
934,1.02016
935,1.02023
936,1.02032
937,1.02036
938,1.02039
939,1.02044
940,1.02052
941,1.02055
942,1.02059
943,1.0208
944,1.0209
945,1.02101
946,1.02103
947,1.02103
948,1.02116
949,1.02117
950,1.02133
951,1.02142
952,1.02163
953,1.02182
954,1.02201
955,1.02203
956,1.02214
957,1.02224
958,1.02231
959,1.02245
960,1.02248
961,1.02256
962,1.02257
963,1.02263
964,1.02263
965,1.02276
966,1.02286
967,1.02289
968,1.02294
969,1.02295
970,1.02312
971,1.0232
972,1.02331
973,1.02337
974,1.02343
975,1.02348
976,1.02355
977,1.02366
978,1.02379
979,1.02392
980,1.02396
981,1.02402
982,1.02404
983,1.02413
984,1.02432
985,1.02435
986,1.02447
987,1.02447
988,1.02461
989,1.02473
990,1.02502
991,1.02502
992,1.02515
993,1.02518
994,1.02537
995,1.02547
996,1.02559
997,1.02571
998,1.02572
999,1.02608
1000,1.0261
1001,1.0261
1002,1.02612
1003,1.02619
1004,1.0262
1005,1.02621
1006,1.0265
1007,1.02693
1008,1.02696
1009,1.02707
1010,1.02715
1011,1.02722
1012,1.02736
1013,1.02736
1014,1.02759
1015,1.02772
1016,1.02781
1017,1.02831
1018,1.02865
1019,1.02892
1020,1.02911
1021,1.02912
1022,1.02932
1023,1.02933
1024,1.02949
1025,1.02975
1026,1.02981
1027,1.03004
1028,1.03007
1029,1.03023
1030,1.03031
1031,1.03043
1032,1.0305
1033,1.03062
1034,1.03063
1035,1.0308
1036,1.03089
1037,1.03108
1038,1.03133
1039,1.03136
1040,1.03141
1041,1.03165
1042,1.03199
1043,1.03201
1044,1.03222
1045,1.03225
1046,1.03227
1047,1.03233
1048,1.03234
1049,1.03239
1050,1.03241
1051,1.03283
1052,1.03284
1053,1.03288
1054,1.0332
1055,1.0335
1056,1.03363
1057,1.03418
1058,1.0342
1059,1.03421
1060,1.03428
1061,1.03431
1062,1.03466
1063,1.03484
1064,1.03528
1065,1.03558
1066,1.03618
1067,1.03623
1068,1.03632
1069,1.03656
1070,1.03657
1071,1.03691
1072,1.03692
1073,1.03697
1074,1.037
1075,1.03731
1076,1.03738
1077,1.03748
1078,1.03784
1079,1.03785
1080,1.03831
1081,1.03835
1082,1.03835
1083,1.03893
1084,1.03898
1085,1.03921
1086,1.03932
1087,1.03947
1088,1.03949
1089,1.03979
1090,1.04022
1091,1.04026
1092,1.04037
1093,1.04039
1094,1.04084
1095,1.04114
1096,1.04135
1097,1.04146
1098,1.04194
1099,1.04195
1100,1.04209
1101,1.04227
1102,1.04302
1103,1.04303
1104,1.04385
1105,1.04418
1106,1.04452
1107,1.04469
1108,1.0447
1109,1.04589
1110,1.04624
1111,1.04638
1112,1.04649
1113,1.04675
1114,1.0471
1115,1.04789
1116,1.0479
1117,1.04802
1118,1.04888
1119,1.04956
1120,1.0498
1121,1.05045
1122,1.05066
1123,1.05116
1124,1.05131
1125,1.05142
1126,1.05146
1127,1.05151
1128,1.05152
1129,1.05176
1130,1.05222
1131,1.05363
1132,1.05373
1133,1.05402
1134,1.05407
1135,1.05417
1136,1.05463
1137,1.05516
1138,1.05586
1139,1.05622
1140,1.05663
1141,1.05672
1142,1.05674
1143,1.05757
1144,1.05769
1145,1.05779
1146,1.05818
1147,1.05856
1148,1.05911
1149,1.06066
1150,1.06084
1151,1.06161
1152,1.06206
1153,1.06392
1154,1.06446
1155,1.06451
1156,1.06566
1157,1.06596
1158,1.06625
1159,1.0665
1160,1.06792
1161,1.06805
1162,1.06821
1163,1.06984
1164,1.07029
1165,1.07037
1166,1.07106
1167,1.07134
1168,1.07193
1169,1.07285
1170,1.07398
1171,1.07493
1172,1.07685
1173,1.07917
1174,1.07949
1175,1.08083
1176,1.08179
1177,1.08258
1178,1.08376
1179,1.08481
1180,1.08629
1181,1.08775
1182,1.0885
1183,1.08882
1184,1.09294
1185,1.09535
1186,1.09591
1187,1.09659
1188,1.0973
1189,1.09733
1190,1.09751
1191,1.09815
1192,1.09985
1193,1.10552
1194,1.1083
1195,1.11179
1196,1.1134
1197,1.12623
1198,1.12772
1199,1.13213
1200,1.13226
1201,1.13319
1202,1.13393
1203,1.13931
1204,1.14363
1205,1.14866
1206,1.16103
1207,1.17025
1208,1.1725
1209,1.17744
1210,1.18031
1211,1.18324
1212,1.18588
1213,1.20588
1214,1.22858
1215,1.27353
1216,1.29895
1217,1.43808


==> saving-large.csv <==
1,0.30526315789473685
2,0.3055555555555556
3,0.3090909090909091
4,0.3148148148148148
5,0.31746031746031744
6,0.31746031746031744
7,0.32142857142857145
8,0.32727272727272727
9,0.32857142857142857
10,0.32857142857142857
11,0.3333333333333333
12,0.3392857142857143
13,0.3411764705882353
14,0.34285714285714286
15,0.34444444444444444
16,0.34545454545454546
17,0.3484848484848485
18,0.35185185185185186
19,0.35185185185185186
20,0.35185185185185186
21,0.36666666666666664
22,0.38333333333333336
23,0.3888888888888889
24,0.38961038961038963
25,0.4074074074074074
26,0.4142857142857143
27,0.4423076923076923
28,0.4444444444444444
29,0.45454545454545453
30,0.47435897435897434
31,0.48148148148148145
32,0.4880952380952381
33,0.5
34,0.5
35,0.504
36,0.5040322580645161
37,0.504424778761062
38,0.5069444444444444
39,0.508
40,0.5081967213114754
41,0.5082644628099173
42,0.5087719298245614
43,0.5102040816326531
44,0.5111111111111111
45,0.5142857142857142
46,0.5185185185185185
47,0.5185185185185185
48,0.5185185185185185
49,0.5208333333333334
50,0.5285714285714286
51,0.5319148936170213
52,0.5333333333333333
53,0.5357142857142857
54,0.5384615384615384
55,0.5396825396825397
56,0.5396825396825397
57,0.5454545454545454
58,0.5555555555555556
59,0.5555555555555556
60,0.5568181818181818
61,0.5588235294117647
62,0.5595238095238095
63,0.56
64,0.5625
65,0.5625
66,0.5636363636363636
67,0.5652173913043478
68,0.5666666666666667
69,0.5666666666666667
70,0.569620253164557
71,0.575
72,0.5757575757575758
73,0.5769230769230769
74,0.5769230769230769
75,0.5818181818181818
76,0.5897435897435898
77,0.5945945945945946
78,0.5972222222222222
79,0.6
80,0.6
81,0.6
82,0.6022727272727273
83,0.6071428571428571
84,0.6071428571428571
85,0.6111111111111112
86,0.6111111111111112
87,0.6125
88,0.6129032258064516
89,0.6136363636363636
90,0.6222222222222222
91,0.625
92,0.625
93,0.625
94,0.6333333333333333
95,0.6346153846153846
96,0.6349206349206349
97,0.640625
98,0.640625
99,0.6428571428571429
100,0.6458333333333334
101,0.6473214285714286
102,0.6481481481481481
103,0.6515151515151515
104,0.6527777777777778
105,0.6610169491525424
106,0.6666666666666666
107,0.6666666666666666
108,0.6666666666666666
109,0.671875
110,0.6724137931034483
111,0.6730769230769231
112,0.6730769230769231
113,0.6785714285714286
114,0.6818181818181818
115,0.6833333333333333
116,0.6833333333333333
117,0.6833333333333333
118,0.6851851851851852
119,0.6896551724137931
120,0.6911764705882353
121,0.6951219512195121
122,0.6976744186046512
123,0.7019230769230769
124,0.7058823529411765
125,0.7068965517241379
126,0.7142857142857143
127,0.7272727272727273
128,0.7283950617283951
129,0.7407407407407407
130,0.75
131,0.75
132,0.7528735632183908
133,0.7610619469026548
134,0.7678571428571429
135,0.7702702702702703
136,0.775
137,0.7777777777777778
138,0.7916666666666666
139,0.8076923076923077
140,0.8170731707317073
141,0.8333333333333334
142,0.8333333333333334
143,0.8378378378378378
144,0.8452380952380952
145,0.8655913978494624
146,0.8806818181818182
147,0.8876404494382022
148,0.9393939393939394
149,0.9607843137254902
150,0.9607843137254902
151,0.9629629629629629
152,0.97
153,0.9722222222222222
154,0.9791666666666666
155,0.98
156,1.
157,1.
158,1.
159,1.
160,1.
161,1.
162,1.
163,1.
164,1.
165,1.
166,1.
167,1.
168,1.
169,1.
170,1.
171,1.
172,1.
173,1.
174,1.
175,1.
176,1.
177,1.


==> saving.csv <==
1,0.30526315789473685
2,0.3055555555555556
3,0.3090909090909091
4,0.3148148148148148
5,0.31746031746031744
6,0.31746031746031744
7,0.32
8,0.32
9,0.32
10,0.32
11,0.32
12,0.32
13,0.32142857142857145
14,0.32727272727272727
15,0.32857142857142857
16,0.32857142857142857
17,0.3333333333333333
18,0.3333333333333333
19,0.3333333333333333
20,0.3333333333333333
21,0.3333333333333333
22,0.3333333333333333
23,0.3392857142857143
24,0.3409090909090909
25,0.3411764705882353
26,0.34285714285714286
27,0.34444444444444444
28,0.34545454545454546
29,0.3469387755102041
30,0.3469387755102041
31,0.3469387755102041
32,0.3484848484848485
33,0.35
34,0.35
35,0.35185185185185186
36,0.35185185185185186
37,0.35185185185185186
38,0.3541666666666667
39,0.3541666666666667
40,0.35555555555555557
41,0.35714285714285715
42,0.35714285714285715
43,0.35714285714285715
44,0.35714285714285715
45,0.35714285714285715
46,0.35714285714285715
47,0.35714285714285715
48,0.35714285714285715
49,0.35714285714285715
50,0.35714285714285715
51,0.3611111111111111
52,0.3611111111111111
53,0.3611111111111111
54,0.36666666666666664
55,0.37142857142857144
56,0.37142857142857144
57,0.37142857142857144
58,0.37142857142857144
59,0.37142857142857144
60,0.37142857142857144
61,0.37142857142857144
62,0.37142857142857144
63,0.37142857142857144
64,0.375
65,0.375
66,0.375
67,0.375
68,0.375
69,0.375
70,0.375
71,0.38095238095238093
72,0.38333333333333336
73,0.3888888888888889
74,0.3888888888888889
75,0.3888888888888889
76,0.3888888888888889
77,0.3888888888888889
78,0.3888888888888889
79,0.3888888888888889
80,0.38961038961038963
81,0.39285714285714285
82,0.39285714285714285
83,0.39285714285714285
84,0.39285714285714285
85,0.39285714285714285
86,0.39285714285714285
87,0.39285714285714285
88,0.39285714285714285
89,0.39285714285714285
90,0.39285714285714285
91,0.3939393939393939
92,0.4
93,0.4
94,0.4
95,0.4
96,0.4
97,0.4
98,0.4
99,0.4
100,0.4
101,0.4
102,0.4
103,0.4
104,0.4
105,0.4
106,0.4
107,0.4
108,0.4
109,0.4
110,0.4
111,0.4
112,0.4
113,0.4
114,0.4
115,0.4
116,0.4
117,0.4
118,0.4
119,0.40476190476190477
120,0.40476190476190477
121,0.40625
122,0.4074074074074074
123,0.4074074074074074
124,0.4074074074074074
125,0.4074074074074074
126,0.4074074074074074
127,0.4142857142857143
128,0.4166666666666667
129,0.4166666666666667
130,0.4166666666666667
131,0.4166666666666667
132,0.4166666666666667
133,0.4166666666666667
134,0.4166666666666667
135,0.4166666666666667
136,0.4166666666666667
137,0.4166666666666667
138,0.4166666666666667
139,0.4166666666666667
140,0.4166666666666667
141,0.4166666666666667
142,0.4166666666666667
143,0.4166666666666667
144,0.4166666666666667
145,0.4166666666666667
146,0.4166666666666667
147,0.4166666666666667
148,0.4166666666666667
149,0.4166666666666667
150,0.4166666666666667
151,0.4166666666666667
152,0.4166666666666667
153,0.4166666666666667
154,0.4166666666666667
155,0.4166666666666667
156,0.4166666666666667
157,0.4166666666666667
158,0.4166666666666667
159,0.4166666666666667
160,0.4166666666666667
161,0.42
162,0.4222222222222222
163,0.425
164,0.425
165,0.42857142857142855
166,0.42857142857142855
167,0.42857142857142855
168,0.42857142857142855
169,0.42857142857142855
170,0.42857142857142855
171,0.42857142857142855
172,0.42857142857142855
173,0.42857142857142855
174,0.42857142857142855
175,0.42857142857142855
176,0.42857142857142855
177,0.42857142857142855
178,0.42857142857142855
179,0.42857142857142855
180,0.4318181818181818
181,0.43333333333333335
182,0.43333333333333335
183,0.43333333333333335
184,0.43333333333333335
185,0.43333333333333335
186,0.43333333333333335
187,0.43333333333333335
188,0.43333333333333335
189,0.4375
190,0.4375
191,0.4375
192,0.4375
193,0.4375
194,0.4375
195,0.4375
196,0.44
197,0.44
198,0.44
199,0.44
200,0.44
201,0.44
202,0.44
203,0.44
204,0.44
205,0.44
206,0.44
207,0.44
208,0.44
209,0.44
210,0.44
211,0.4423076923076923
212,0.4444444444444444
213,0.4444444444444444
214,0.4444444444444444
215,0.4444444444444444
216,0.4444444444444444
217,0.4444444444444444
218,0.4444444444444444
219,0.4444444444444444
220,0.4444444444444444
221,0.4444444444444444
222,0.4444444444444444
223,0.4444444444444444
224,0.4444444444444444
225,0.4444444444444444
226,0.4444444444444444
227,0.4444444444444444
228,0.4444444444444444
229,0.4444444444444444
230,0.4444444444444444
231,0.4444444444444444
232,0.4444444444444444
233,0.4444444444444444
234,0.4444444444444444
235,0.4444444444444444
236,0.4444444444444444
237,0.4444444444444444
238,0.4444444444444444
239,0.4444444444444444
240,0.4444444444444444
241,0.4444444444444444
242,0.4444444444444444
243,0.4444444444444444
244,0.4444444444444444
245,0.4444444444444444
246,0.4444444444444444
247,0.4444444444444444
248,0.4444444444444444
249,0.4444444444444444
250,0.45
251,0.45
252,0.45
253,0.45
254,0.45
255,0.45
256,0.45
257,0.45
258,0.45
259,0.45
260,0.45
261,0.45
262,0.45
263,0.45
264,0.45
265,0.45
266,0.45
267,0.45
268,0.45
269,0.45
270,0.45
271,0.45
272,0.45
273,0.45
274,0.45
275,0.45
276,0.45
277,0.45
278,0.45
279,0.45
280,0.45
281,0.45
282,0.45
283,0.45
284,0.45
285,0.45
286,0.45
287,0.45
288,0.45
289,0.45
290,0.45
291,0.45
292,0.45
293,0.45
294,0.45
295,0.45
296,0.45
297,0.45
298,0.45
299,0.4523809523809524
300,0.45454545454545453
301,0.45454545454545453
302,0.45714285714285713
303,0.4583333333333333
304,0.4583333333333333
305,0.4583333333333333
306,0.4583333333333333
307,0.4583333333333333
308,0.4583333333333333
309,0.4583333333333333
310,0.4583333333333333
311,0.4583333333333333
312,0.4583333333333333
313,0.4583333333333333
314,0.4583333333333333
315,0.4583333333333333
316,0.4583333333333333
317,0.4583333333333333
318,0.4583333333333333
319,0.4583333333333333
320,0.4583333333333333
321,0.4583333333333333
322,0.4583333333333333
323,0.4583333333333333
324,0.4583333333333333
325,0.4583333333333333
326,0.4583333333333333
327,0.4583333333333333
328,0.4583333333333333
329,0.4583333333333333
330,0.4583333333333333
331,0.4583333333333333
332,0.4583333333333333
333,0.4583333333333333
334,0.4583333333333333
335,0.4583333333333333
336,0.4642857142857143
337,0.4642857142857143
338,0.4642857142857143
339,0.4642857142857143
340,0.4642857142857143
341,0.4642857142857143
342,0.4642857142857143
343,0.4666666666666667
344,0.4666666666666667
345,0.4666666666666667
346,0.4666666666666667
347,0.4666666666666667
348,0.4666666666666667
349,0.4666666666666667
350,0.4666666666666667
351,0.4666666666666667
352,0.4666666666666667
353,0.4666666666666667
354,0.4666666666666667
355,0.4666666666666667
356,0.4666666666666667
357,0.4666666666666667
358,0.4666666666666667
359,0.4666666666666667
360,0.4666666666666667
361,0.4666666666666667
362,0.4666666666666667
363,0.4666666666666667
364,0.4666666666666667
365,0.4666666666666667
366,0.4666666666666667
367,0.4666666666666667
368,0.4666666666666667
369,0.4666666666666667
370,0.4666666666666667
371,0.4666666666666667
372,0.4666666666666667
373,0.4666666666666667
374,0.4666666666666667
375,0.4666666666666667
376,0.4666666666666667
377,0.4666666666666667
378,0.4666666666666667
379,0.4666666666666667
380,0.4666666666666667
381,0.4666666666666667
382,0.4666666666666667
383,0.4666666666666667
384,0.4666666666666667
385,0.4666666666666667
386,0.4666666666666667
387,0.4666666666666667
388,0.4666666666666667
389,0.4666666666666667
390,0.4666666666666667
391,0.4666666666666667
392,0.4666666666666667
393,0.4666666666666667
394,0.4666666666666667
395,0.4666666666666667
396,0.4666666666666667
397,0.4666666666666667
398,0.4666666666666667
399,0.4666666666666667
400,0.4666666666666667
401,0.4666666666666667
402,0.4666666666666667
403,0.4666666666666667
404,0.4666666666666667
405,0.4666666666666667
406,0.4666666666666667
407,0.4666666666666667
408,0.4666666666666667
409,0.4666666666666667
410,0.4666666666666667
411,0.4666666666666667
412,0.4666666666666667
413,0.4666666666666667
414,0.4666666666666667
415,0.4666666666666667
416,0.4666666666666667
417,0.4666666666666667
418,0.4666666666666667
419,0.4666666666666667
420,0.4666666666666667
421,0.4666666666666667
422,0.4666666666666667
423,0.4666666666666667
424,0.4666666666666667
425,0.4666666666666667
426,0.4666666666666667
427,0.4666666666666667
428,0.4666666666666667
429,0.4666666666666667
430,0.4666666666666667
431,0.4666666666666667
432,0.4666666666666667
433,0.4666666666666667
434,0.4666666666666667
435,0.4666666666666667
436,0.4666666666666667
437,0.4666666666666667
438,0.4666666666666667
439,0.4666666666666667
440,0.4666666666666667
441,0.4666666666666667
442,0.4666666666666667
443,0.4666666666666667
444,0.4666666666666667
445,0.4666666666666667
446,0.4666666666666667
447,0.4666666666666667
448,0.4666666666666667
449,0.46875
450,0.46875
451,0.46875
452,0.46875
453,0.46875
454,0.47435897435897434
455,0.475
456,0.47619047619047616
457,0.47619047619047616
458,0.4791666666666667
459,0.4791666666666667
460,0.48
461,0.48
462,0.48
463,0.48
464,0.48
465,0.48148148148148145
466,0.48148148148148145
467,0.4857142857142857
468,0.4857142857142857
469,0.4857142857142857
470,0.4880952380952381
471,0.5
472,0.5
473,0.5
474,0.5
475,0.5
476,0.5
477,0.5
478,0.5
479,0.5
480,0.5
481,0.5
482,0.5
483,0.5
484,0.5
485,0.5
486,0.5
487,0.5
488,0.5
489,0.5
490,0.5
491,0.5
492,0.5
493,0.5
494,0.5
495,0.5
496,0.5
497,0.5
498,0.5
499,0.5
500,0.5
501,0.5
502,0.5
503,0.5
504,0.5
505,0.5
506,0.5
507,0.5
508,0.5
509,0.5
510,0.5
511,0.5
512,0.5
513,0.5
514,0.5
515,0.5
516,0.5
517,0.5
518,0.5
519,0.5
520,0.5
521,0.5
522,0.5
523,0.5
524,0.5
525,0.5
526,0.5
527,0.5
528,0.5
529,0.5
530,0.5
531,0.5
532,0.5
533,0.5
534,0.5
535,0.5
536,0.5
537,0.5
538,0.5
539,0.5
540,0.5
541,0.5
542,0.5
543,0.5
544,0.5
545,0.5
546,0.5
547,0.5
548,0.5
549,0.5
550,0.5
551,0.5
552,0.5
553,0.5
554,0.5
555,0.5
556,0.5
557,0.5
558,0.5
559,0.5
560,0.5
561,0.5
562,0.5
563,0.5
564,0.5
565,0.5
566,0.5
567,0.5
568,0.5
569,0.5
570,0.5
571,0.5
572,0.5
573,0.5
574,0.5
575,0.5
576,0.5
577,0.5
578,0.5
579,0.5
580,0.5
581,0.5
582,0.5
583,0.5
584,0.5
585,0.5
586,0.5
587,0.5
588,0.5
589,0.5
590,0.5
591,0.5
592,0.5
593,0.5
594,0.5
595,0.5
596,0.5
597,0.5
598,0.5
599,0.5
600,0.5
601,0.5
602,0.5
603,0.5
604,0.5
605,0.5
606,0.5
607,0.5
608,0.5
609,0.5
610,0.5
611,0.5
612,0.5
613,0.5
614,0.5
615,0.5
616,0.5
617,0.5
618,0.5
619,0.5
620,0.5
621,0.5
622,0.5
623,0.5
624,0.5
625,0.5
626,0.5
627,0.5
628,0.5
629,0.5
630,0.5
631,0.5
632,0.5
633,0.5
634,0.5
635,0.5
636,0.5
637,0.5
638,0.5
639,0.5
640,0.5
641,0.5
642,0.5
643,0.5
644,0.5
645,0.5
646,0.5
647,0.5
648,0.5
649,0.5
650,0.5
651,0.5
652,0.5
653,0.5
654,0.5
655,0.5
656,0.5
657,0.5
658,0.5
659,0.5
660,0.5
661,0.5
662,0.5
663,0.5
664,0.5
665,0.5
666,0.5
667,0.5
668,0.5
669,0.5
670,0.5
671,0.5
672,0.5
673,0.5
674,0.5
675,0.5
676,0.5
677,0.5
678,0.5
679,0.5
680,0.5
681,0.5
682,0.5
683,0.5
684,0.5
685,0.5
686,0.5
687,0.5
688,0.5
689,0.5
690,0.5
691,0.5
692,0.5
693,0.5
694,0.5
695,0.5
696,0.5
697,0.5
698,0.5
699,0.5
700,0.5
701,0.5
702,0.5
703,0.5
704,0.5
705,0.5
706,0.5
707,0.5
708,0.5
709,0.5
710,0.5
711,0.5
712,0.5
713,0.5
714,0.5
715,0.5
716,0.5
717,0.5
718,0.5
719,0.5
720,0.5
721,0.5
722,0.5
723,0.5
724,0.5
725,0.5
726,0.5
727,0.5
728,0.5
729,0.5
730,0.5
731,0.5
732,0.5
733,0.5
734,0.5
735,0.5
736,0.5
737,0.5
738,0.5
739,0.5
740,0.5
741,0.5
742,0.5
743,0.5
744,0.5
745,0.5
746,0.5
747,0.5
748,0.5
749,0.5
750,0.5
751,0.5
752,0.5
753,0.5
754,0.5
755,0.5
756,0.5
757,0.5
758,0.5
759,0.5
760,0.5
761,0.5
762,0.5
763,0.5
764,0.5
765,0.5
766,0.5
767,0.5
768,0.5
769,0.5
770,0.5
771,0.5
772,0.5
773,0.5
774,0.5
775,0.5
776,0.5
777,0.5
778,0.5
779,0.5
780,0.5
781,0.5
782,0.5
783,0.5
784,0.5
785,0.5
786,0.5
787,0.5
788,0.5
789,0.5
790,0.5
791,0.5
792,0.5
793,0.5
794,0.5
795,0.5
796,0.5
797,0.5
798,0.5
799,0.5
800,0.5
801,0.5
802,0.5
803,0.5
804,0.5
805,0.5
806,0.5
807,0.5
808,0.5
809,0.5
810,0.5
811,0.5
812,0.5
813,0.5
814,0.5
815,0.5
816,0.5
817,0.5
818,0.5
819,0.5
820,0.5
821,0.5
822,0.5
823,0.5
824,0.5
825,0.5
826,0.5
827,0.5
828,0.5
829,0.5
830,0.5
831,0.5
832,0.5
833,0.5
834,0.5
835,0.5
836,0.5
837,0.5
838,0.5
839,0.5
840,0.5
841,0.5
842,0.5
843,0.5
844,0.5
845,0.5
846,0.5
847,0.5
848,0.5
849,0.5
850,0.5
851,0.5
852,0.5
853,0.5
854,0.5
855,0.5
856,0.5
857,0.5
858,0.5
859,0.5
860,0.5
861,0.5
862,0.5
863,0.5
864,0.5
865,0.5
866,0.5
867,0.5
868,0.5
869,0.5
870,0.5
871,0.5
872,0.5
873,0.5
874,0.5
875,0.5
876,0.5
877,0.5
878,0.5
879,0.5
880,0.5
881,0.5
882,0.5
883,0.5
884,0.5
885,0.5
886,0.5
887,0.5
888,0.5
889,0.5
890,0.5
891,0.5
892,0.5
893,0.5
894,0.5
895,0.5
896,0.5
897,0.5
898,0.5
899,0.5
900,0.5
901,0.5
902,0.5
903,0.5
904,0.5
905,0.5
906,0.5
907,0.5
908,0.5
909,0.5
910,0.5
911,0.5
912,0.5
913,0.5
914,0.5
915,0.5
916,0.5
917,0.5
918,0.5
919,0.5
920,0.5
921,0.5
922,0.5
923,0.5
924,0.5
925,0.5
926,0.5
927,0.5
928,0.5
929,0.5
930,0.5
931,0.5
932,0.5
933,0.5
934,0.5
935,0.5
936,0.5
937,0.5
938,0.5
939,0.5
940,0.5
941,0.5
942,0.5
943,0.5
944,0.5
945,0.5
946,0.5
947,0.5
948,0.5
949,0.5
950,0.5
951,0.5
952,0.5
953,0.5
954,0.5
955,0.5
956,0.5
957,0.5
958,0.5
959,0.5
960,0.5
961,0.5
962,0.5
963,0.5
964,0.5
965,0.5
966,0.5
967,0.5
968,0.5
969,0.5
970,0.5
971,0.5
972,0.5
973,0.5
974,0.5
975,0.5
976,0.5
977,0.5
978,0.5
979,0.5
980,0.5
981,0.5
982,0.5
983,0.5
984,0.5
985,0.5
986,0.5
987,0.5
988,0.5
989,0.5
990,0.5
991,0.5
992,0.5
993,0.5
994,0.5
995,0.5
996,0.5
997,0.5
998,0.5
999,0.5
1000,0.5
1001,0.5
1002,0.5
1003,0.5
1004,0.5
1005,0.5
1006,0.5
1007,0.5
1008,0.5
1009,0.5
1010,0.5
1011,0.5
1012,0.5
1013,0.5
1014,0.5
1015,0.5
1016,0.5
1017,0.5
1018,0.5
1019,0.5
1020,0.5
1021,0.5
1022,0.5
1023,0.5
1024,0.5
1025,0.5
1026,0.5
1027,0.5
1028,0.5
1029,0.5
1030,0.5
1031,0.5
1032,0.5
1033,0.5
1034,0.5
1035,0.5
1036,0.5
1037,0.5
1038,0.5
1039,0.5
1040,0.5
1041,0.5
1042,0.5
1043,0.5
1044,0.5
1045,0.5
1046,0.5
1047,0.5
1048,0.5
1049,0.5
1050,0.5
1051,0.5
1052,0.5
1053,0.5
1054,0.5
1055,0.5
1056,0.5
1057,0.5
1058,0.5
1059,0.5
1060,0.5
1061,0.5
1062,0.5
1063,0.5
1064,0.5
1065,0.5
1066,0.5
1067,0.5
1068,0.5
1069,0.5
1070,0.5
1071,0.5
1072,0.5
1073,0.5
1074,0.5
1075,0.5
1076,0.5
1077,0.5
1078,0.5
1079,0.5
1080,0.5
1081,0.5
1082,0.5
1083,0.5
1084,0.5
1085,0.5
1086,0.5
1087,0.5
1088,0.5
1089,0.5
1090,0.5
1091,0.5
1092,0.5
1093,0.5
1094,0.5
1095,0.5
1096,0.5
1097,0.5
1098,0.5
1099,0.5
1100,0.5
1101,0.5
1102,0.5
1103,0.5
1104,0.5
1105,0.5
1106,0.5
1107,0.5
1108,0.5
1109,0.5
1110,0.5
1111,0.5
1112,0.5
1113,0.5
1114,0.5
1115,0.5
1116,0.5
1117,0.5
1118,0.5
1119,0.5
1120,0.5
1121,0.5
1122,0.5
1123,0.5
1124,0.5
1125,0.5
1126,0.5
1127,0.5
1128,0.5
1129,0.5
1130,0.5
1131,0.5
1132,0.5
1133,0.5
1134,0.5
1135,0.5
1136,0.5
1137,0.5
1138,0.5
1139,0.5
1140,0.5
1141,0.5
1142,0.5
1143,0.5
1144,0.5
1145,0.5
1146,0.5
1147,0.5
1148,0.5
1149,0.5
1150,0.5
1151,0.5
1152,0.5
1153,0.5
1154,0.5
1155,0.5
1156,0.5
1157,0.5
1158,0.5
1159,0.5
1160,0.5
1161,0.5
1162,0.5
1163,0.5
1164,0.5
1165,0.5
1166,0.5
1167,0.5
1168,0.5
1169,0.5
1170,0.5
1171,0.5
1172,0.5
1173,0.5
1174,0.5
1175,0.5
1176,0.5
1177,0.5
1178,0.5
1179,0.5
1180,0.5
1181,0.5
1182,0.5
1183,0.5
1184,0.5
1185,0.5
1186,0.5
1187,0.5
1188,0.5
1189,0.5
1190,0.5
1191,0.5
1192,0.5
1193,0.5
1194,0.5
1195,0.5
1196,0.5
1197,0.5
1198,0.5
1199,0.5
1200,0.5
1201,0.5
1202,0.5
1203,0.5
1204,0.5
1205,0.5
1206,0.5
1207,0.5
1208,0.5
1209,0.5
1210,0.5
1211,0.5
1212,0.5
1213,0.5
1214,0.5
1215,0.5
1216,0.5
1217,0.5
1218,0.5
1219,0.5
1220,0.5
1221,0.5
1222,0.5
1223,0.5
1224,0.5
1225,0.5
1226,0.5
1227,0.5
1228,0.5
1229,0.5
1230,0.5
1231,0.5
1232,0.5
1233,0.5
1234,0.5
1235,0.5
1236,0.5
1237,0.5
1238,0.5
1239,0.5
1240,0.5
1241,0.5
1242,0.5
1243,0.5
1244,0.5
1245,0.5
1246,0.5
1247,0.5
1248,0.5
1249,0.5
1250,0.5
1251,0.5
1252,0.5
1253,0.5
1254,0.5
1255,0.5
1256,0.5
1257,0.5
1258,0.5
1259,0.5
1260,0.5
1261,0.5
1262,0.5
1263,0.5
1264,0.5
1265,0.5
1266,0.5
1267,0.5
1268,0.5
1269,0.5
1270,0.5
1271,0.5
1272,0.5
1273,0.5
1274,0.5
1275,0.5
1276,0.5
1277,0.5
1278,0.5
1279,0.5
1280,0.5
1281,0.5
1282,0.5
1283,0.5
1284,0.5
1285,0.5
1286,0.5
1287,0.5
1288,0.5
1289,0.5
1290,0.5
1291,0.5
1292,0.5
1293,0.5
1294,0.5
1295,0.5
1296,0.5
1297,0.5
1298,0.5
1299,0.5
1300,0.5
1301,0.5
1302,0.5
1303,0.5
1304,0.5
1305,0.5
1306,0.5
1307,0.5
1308,0.5
1309,0.5
1310,0.5
1311,0.5
1312,0.5
1313,0.5
1314,0.5
1315,0.5
1316,0.5
1317,0.5
1318,0.5
1319,0.5
1320,0.5
1321,0.5
1322,0.5
1323,0.5
1324,0.5
1325,0.5
1326,0.5
1327,0.5
1328,0.5
1329,0.5
1330,0.5
1331,0.5
1332,0.5
1333,0.5
1334,0.504
1335,0.5040322580645161
1336,0.504424778761062
1337,0.5069444444444444
1338,0.508
1339,0.5081967213114754
1340,0.5082644628099173
1341,0.5087719298245614
1342,0.5102040816326531
1343,0.5111111111111111
1344,0.5142857142857142
1345,0.5142857142857142
1346,0.5142857142857142
1347,0.5142857142857142
1348,0.5142857142857142
1349,0.5142857142857142
1350,0.5142857142857142
1351,0.5151515151515151
1352,0.5185185185185185
1353,0.5185185185185185
1354,0.5185185185185185
1355,0.5185185185185185
1356,0.5185185185185185
1357,0.5185185185185185
1358,0.5185185185185185
1359,0.52
1360,0.52
1361,0.52
1362,0.52
1363,0.52
1364,0.5208333333333334
1365,0.5208333333333334
1366,0.5208333333333334
1367,0.5208333333333334
1368,0.5238095238095238
1369,0.5238095238095238
1370,0.5238095238095238
1371,0.5238095238095238
1372,0.5238095238095238
1373,0.5238095238095238
1374,0.5238095238095238
1375,0.5238095238095238
1376,0.5238095238095238
1377,0.5238095238095238
1378,0.5238095238095238
1379,0.5238095238095238
1380,0.5238095238095238
1381,0.5238095238095238
1382,0.5238095238095238
1383,0.525
1384,0.525
1385,0.525
1386,0.525
1387,0.525
1388,0.525
1389,0.525
1390,0.5277777777777778
1391,0.5277777777777778
1392,0.5285714285714286
1393,0.53125
1394,0.53125
1395,0.53125
1396,0.5319148936170213
1397,0.5333333333333333
1398,0.5333333333333333
1399,0.5333333333333333
1400,0.5333333333333333
1401,0.5333333333333333
1402,0.5333333333333333
1403,0.5333333333333333
1404,0.5333333333333333
1405,0.5333333333333333
1406,0.5333333333333333
1407,0.5333333333333333
1408,0.5333333333333333
1409,0.5333333333333333
1410,0.5333333333333333
1411,0.5333333333333333
1412,0.5333333333333333
1413,0.5333333333333333
1414,0.5333333333333333
1415,0.5333333333333333
1416,0.5333333333333333
1417,0.5333333333333333
1418,0.5333333333333333
1419,0.5333333333333333
1420,0.5333333333333333
1421,0.5333333333333333
1422,0.5333333333333333
1423,0.5333333333333333
1424,0.5333333333333333
1425,0.5333333333333333
1426,0.5333333333333333
1427,0.5333333333333333
1428,0.5333333333333333
1429,0.5333333333333333
1430,0.5333333333333333
1431,0.5333333333333333
1432,0.5333333333333333
1433,0.5333333333333333
1434,0.5333333333333333
1435,0.5333333333333333
1436,0.5333333333333333
1437,0.5333333333333333
1438,0.5333333333333333
1439,0.5333333333333333
1440,0.5333333333333333
1441,0.5333333333333333
1442,0.5333333333333333
1443,0.5333333333333333
1444,0.5333333333333333
1445,0.5333333333333333
1446,0.5333333333333333
1447,0.5333333333333333
1448,0.5333333333333333
1449,0.5333333333333333
1450,0.5333333333333333
1451,0.5333333333333333
1452,0.5333333333333333
1453,0.5333333333333333
1454,0.5333333333333333
1455,0.5333333333333333
1456,0.5333333333333333
1457,0.5333333333333333
1458,0.5333333333333333
1459,0.5333333333333333
1460,0.5333333333333333
1461,0.5333333333333333
1462,0.5333333333333333
1463,0.5333333333333333
1464,0.5333333333333333
1465,0.5333333333333333
1466,0.5333333333333333
1467,0.5333333333333333
1468,0.5333333333333333
1469,0.5333333333333333
1470,0.5333333333333333
1471,0.5333333333333333
1472,0.5333333333333333
1473,0.5333333333333333
1474,0.5333333333333333
1475,0.5333333333333333
1476,0.5333333333333333
1477,0.5333333333333333
1478,0.5333333333333333
1479,0.5333333333333333
1480,0.5333333333333333
1481,0.5333333333333333
1482,0.5333333333333333
1483,0.5333333333333333
1484,0.5333333333333333
1485,0.5333333333333333
1486,0.5333333333333333
1487,0.5333333333333333
1488,0.5333333333333333
1489,0.5333333333333333
1490,0.5333333333333333
1491,0.5333333333333333
1492,0.5333333333333333
1493,0.5333333333333333
1494,0.5333333333333333
1495,0.5333333333333333
1496,0.5333333333333333
1497,0.5333333333333333
1498,0.5333333333333333
1499,0.5333333333333333
1500,0.5333333333333333
1501,0.5333333333333333
1502,0.5333333333333333
1503,0.5333333333333333
1504,0.5333333333333333
1505,0.5333333333333333
1506,0.5333333333333333
1507,0.5333333333333333
1508,0.5333333333333333
1509,0.5333333333333333
1510,0.5333333333333333
1511,0.5333333333333333
1512,0.5333333333333333
1513,0.5333333333333333
1514,0.5333333333333333
1515,0.5333333333333333
1516,0.5333333333333333
1517,0.5333333333333333
1518,0.5333333333333333
1519,0.5333333333333333
1520,0.5333333333333333
1521,0.5333333333333333
1522,0.5333333333333333
1523,0.5333333333333333
1524,0.5333333333333333
1525,0.5333333333333333
1526,0.5333333333333333
1527,0.5333333333333333
1528,0.5333333333333333
1529,0.5333333333333333
1530,0.5333333333333333
1531,0.5333333333333333
1532,0.5333333333333333
1533,0.5333333333333333
1534,0.5333333333333333
1535,0.5333333333333333
1536,0.5333333333333333
1537,0.5333333333333333
1538,0.5333333333333333
1539,0.5333333333333333
1540,0.5333333333333333
1541,0.5333333333333333
1542,0.5333333333333333
1543,0.5333333333333333
1544,0.5333333333333333
1545,0.5333333333333333
1546,0.5333333333333333
1547,0.5333333333333333
1548,0.5333333333333333
1549,0.5333333333333333
1550,0.5333333333333333
1551,0.5333333333333333
1552,0.5333333333333333
1553,0.5333333333333333
1554,0.5333333333333333
1555,0.5333333333333333
1556,0.5333333333333333
1557,0.5333333333333333
1558,0.5333333333333333
1559,0.5333333333333333
1560,0.5333333333333333
1561,0.5333333333333333
1562,0.5333333333333333
1563,0.5333333333333333
1564,0.5333333333333333
1565,0.5333333333333333
1566,0.5333333333333333
1567,0.5333333333333333
1568,0.5333333333333333
1569,0.5333333333333333
1570,0.5333333333333333
1571,0.5333333333333333
1572,0.5333333333333333
1573,0.5333333333333333
1574,0.5333333333333333
1575,0.5333333333333333
1576,0.5333333333333333
1577,0.5333333333333333
1578,0.5333333333333333
1579,0.5333333333333333
1580,0.5333333333333333
1581,0.5333333333333333
1582,0.5333333333333333
1583,0.5333333333333333
1584,0.5333333333333333
1585,0.5333333333333333
1586,0.5333333333333333
1587,0.5333333333333333
1588,0.5333333333333333
1589,0.5333333333333333
1590,0.5333333333333333
1591,0.5333333333333333
1592,0.5333333333333333
1593,0.5333333333333333
1594,0.5333333333333333
1595,0.5333333333333333
1596,0.5333333333333333
1597,0.5333333333333333
1598,0.5333333333333333
1599,0.5333333333333333
1600,0.5333333333333333
1601,0.5333333333333333
1602,0.5333333333333333
1603,0.5333333333333333
1604,0.5333333333333333
1605,0.5333333333333333
1606,0.5333333333333333
1607,0.5333333333333333
1608,0.5333333333333333
1609,0.5333333333333333
1610,0.5333333333333333
1611,0.5333333333333333
1612,0.5333333333333333
1613,0.5333333333333333
1614,0.5333333333333333
1615,0.5333333333333333
1616,0.5333333333333333
1617,0.5333333333333333
1618,0.5333333333333333
1619,0.5333333333333333
1620,0.5333333333333333
1621,0.5333333333333333
1622,0.5333333333333333
1623,0.5333333333333333
1624,0.5333333333333333
1625,0.5333333333333333
1626,0.5333333333333333
1627,0.5333333333333333
1628,0.5333333333333333
1629,0.5333333333333333
1630,0.5333333333333333
1631,0.5333333333333333
1632,0.5333333333333333
1633,0.5333333333333333
1634,0.5333333333333333
1635,0.5333333333333333
1636,0.5333333333333333
1637,0.5333333333333333
1638,0.5333333333333333
1639,0.5333333333333333
1640,0.5333333333333333
1641,0.5333333333333333
1642,0.5333333333333333
1643,0.5333333333333333
1644,0.5333333333333333
1645,0.5333333333333333
1646,0.5333333333333333
1647,0.5333333333333333
1648,0.5333333333333333
1649,0.5333333333333333
1650,0.5333333333333333
1651,0.5333333333333333
1652,0.5333333333333333
1653,0.5333333333333333
1654,0.5333333333333333
1655,0.5333333333333333
1656,0.5333333333333333
1657,0.5333333333333333
1658,0.5333333333333333
1659,0.5333333333333333
1660,0.5333333333333333
1661,0.5333333333333333
1662,0.5333333333333333
1663,0.5333333333333333
1664,0.5333333333333333
1665,0.5333333333333333
1666,0.5357142857142857
1667,0.5357142857142857
1668,0.5357142857142857
1669,0.5357142857142857
1670,0.5357142857142857
1671,0.5357142857142857
1672,0.5357142857142857
1673,0.5357142857142857
1674,0.5357142857142857
1675,0.5357142857142857
1676,0.5357142857142857
1677,0.5357142857142857
1678,0.5357142857142857
1679,0.5384615384615384
1680,0.5396825396825397
1681,0.5396825396825397
1682,0.54
1683,0.5416666666666666
1684,0.5416666666666666
1685,0.5416666666666666
1686,0.5416666666666666
1687,0.5416666666666666
1688,0.5416666666666666
1689,0.5416666666666666
1690,0.5416666666666666
1691,0.5416666666666666
1692,0.5416666666666666
1693,0.5416666666666666
1694,0.5416666666666666
1695,0.5416666666666666
1696,0.5416666666666666
1697,0.5416666666666666
1698,0.5416666666666666
1699,0.5416666666666666
1700,0.5416666666666666
1701,0.5416666666666666
1702,0.5416666666666666
1703,0.5416666666666666
1704,0.5416666666666666
1705,0.5416666666666666
1706,0.5416666666666666
1707,0.5416666666666666
1708,0.5416666666666666
1709,0.5416666666666666
1710,0.5416666666666666
1711,0.5416666666666666
1712,0.5416666666666666
1713,0.5416666666666666
1714,0.5416666666666666
1715,0.5416666666666666
1716,0.5416666666666666
1717,0.5416666666666666
1718,0.5416666666666666
1719,0.5416666666666666
1720,0.5416666666666666
1721,0.5416666666666666
1722,0.5416666666666666
1723,0.5416666666666666
1724,0.5416666666666666
1725,0.5416666666666666
1726,0.5428571428571428
1727,0.5428571428571428
1728,0.5428571428571428
1729,0.5454545454545454
1730,0.5454545454545454
1731,0.5454545454545454
1732,0.5454545454545454
1733,0.5454545454545454
1734,0.5454545454545454
1735,0.5454545454545454
1736,0.5454545454545454
1737,0.5476190476190477
1738,0.55
1739,0.55
1740,0.55
1741,0.55
1742,0.55
1743,0.55
1744,0.55
1745,0.55
1746,0.55
1747,0.55
1748,0.55
1749,0.55
1750,0.55
1751,0.55
1752,0.55
1753,0.55
1754,0.55
1755,0.55
1756,0.55
1757,0.55
1758,0.55
1759,0.55
1760,0.55
1761,0.55
1762,0.55
1763,0.55
1764,0.55
1765,0.55
1766,0.55
1767,0.55
1768,0.55
1769,0.55
1770,0.55
1771,0.55
1772,0.55
1773,0.55
1774,0.55
1775,0.55
1776,0.55
1777,0.55
1778,0.55
1779,0.55
1780,0.55
1781,0.55
1782,0.55
1783,0.55
1784,0.55
1785,0.55
1786,0.55
1787,0.55
1788,0.55
1789,0.55
1790,0.55
1791,0.55
1792,0.55
1793,0.55
1794,0.55
1795,0.55
1796,0.55
1797,0.55
1798,0.55
1799,0.55
1800,0.55
1801,0.5555555555555556
1802,0.5555555555555556
1803,0.5555555555555556
1804,0.5555555555555556
1805,0.5555555555555556
1806,0.5555555555555556
1807,0.5555555555555556
1808,0.5555555555555556
1809,0.5555555555555556
1810,0.5555555555555556
1811,0.5555555555555556
1812,0.5555555555555556
1813,0.5555555555555556
1814,0.5555555555555556
1815,0.5555555555555556
1816,0.5555555555555556
1817,0.5555555555555556
1818,0.5555555555555556
1819,0.5555555555555556
1820,0.5555555555555556
1821,0.5555555555555556
1822,0.5555555555555556
1823,0.5555555555555556
1824,0.5555555555555556
1825,0.5555555555555556
1826,0.5555555555555556
1827,0.5555555555555556
1828,0.5555555555555556
1829,0.5555555555555556
1830,0.5555555555555556
1831,0.5555555555555556
1832,0.5555555555555556
1833,0.5555555555555556
1834,0.5555555555555556
1835,0.5555555555555556
1836,0.5555555555555556
1837,0.5555555555555556
1838,0.5555555555555556
1839,0.5555555555555556
1840,0.5555555555555556
1841,0.5555555555555556
1842,0.5555555555555556
1843,0.5555555555555556
1844,0.5555555555555556
1845,0.5555555555555556
1846,0.5555555555555556
1847,0.5555555555555556
1848,0.5555555555555556
1849,0.5555555555555556
1850,0.5555555555555556
1851,0.5555555555555556
1852,0.5555555555555556
1853,0.5555555555555556
1854,0.5555555555555556
1855,0.5555555555555556
1856,0.5555555555555556
1857,0.5555555555555556
1858,0.5555555555555556
1859,0.5555555555555556
1860,0.5555555555555556
1861,0.5555555555555556
1862,0.5555555555555556
1863,0.5555555555555556
1864,0.5555555555555556
1865,0.5555555555555556
1866,0.5555555555555556
1867,0.5555555555555556
1868,0.5555555555555556
1869,0.5555555555555556
1870,0.5555555555555556
1871,0.5555555555555556
1872,0.5555555555555556
1873,0.5555555555555556
1874,0.5555555555555556
1875,0.5555555555555556
1876,0.5555555555555556
1877,0.5555555555555556
1878,0.5555555555555556
1879,0.5555555555555556
1880,0.5555555555555556
1881,0.5555555555555556
1882,0.5555555555555556
1883,0.5555555555555556
1884,0.5555555555555556
1885,0.5555555555555556
1886,0.5555555555555556
1887,0.5555555555555556
1888,0.5555555555555556
1889,0.5555555555555556
1890,0.5555555555555556
1891,0.5555555555555556
1892,0.5555555555555556
1893,0.5555555555555556
1894,0.5555555555555556
1895,0.5555555555555556
1896,0.5555555555555556
1897,0.5555555555555556
1898,0.5555555555555556
1899,0.5555555555555556
1900,0.5555555555555556
1901,0.5555555555555556
1902,0.5555555555555556
1903,0.5555555555555556
1904,0.5555555555555556
1905,0.5555555555555556
1906,0.5555555555555556
1907,0.5555555555555556
1908,0.5555555555555556
1909,0.5568181818181818
1910,0.5588235294117647
1911,0.5595238095238095
1912,0.56
1913,0.56
1914,0.56
1915,0.56
1916,0.56
1917,0.56
1918,0.56
1919,0.56
1920,0.56
1921,0.5625
1922,0.5625
1923,0.5625
1924,0.5625
1925,0.5625
1926,0.5625
1927,0.5625
1928,0.5625
1929,0.5625
1930,0.5625
1931,0.5625
1932,0.5625
1933,0.5625
1934,0.5625
1935,0.5625
1936,0.5625
1937,0.5625
1938,0.5625
1939,0.5625
1940,0.5625
1941,0.5625
1942,0.5625
1943,0.5625
1944,0.5625
1945,0.5625
1946,0.5625
1947,0.5625
1948,0.5625
1949,0.5625
1950,0.5625
1951,0.5625
1952,0.5625
1953,0.5625
1954,0.5625
1955,0.5625
1956,0.5625
1957,0.5625
1958,0.5625
1959,0.5625
1960,0.5625
1961,0.5625
1962,0.5625
1963,0.5625
1964,0.5625
1965,0.5625
1966,0.5625
1967,0.5625
1968,0.5625
1969,0.5625
1970,0.5625
1971,0.5625
1972,0.5625
1973,0.5625
1974,0.5625
1975,0.5625
1976,0.5625
1977,0.5625
1978,0.5625
1979,0.5625
1980,0.5625
1981,0.5625
1982,0.5625
1983,0.5625
1984,0.5625
1985,0.5625
1986,0.5625
1987,0.5636363636363636
1988,0.5652173913043478
1989,0.5666666666666667
1990,0.5666666666666667
1991,0.5666666666666667
1992,0.5666666666666667
1993,0.5666666666666667
1994,0.5666666666666667
1995,0.5666666666666667
1996,0.5666666666666667
1997,0.5666666666666667
1998,0.5666666666666667
1999,0.5666666666666667
2000,0.5666666666666667
2001,0.5666666666666667
2002,0.5666666666666667
2003,0.569620253164557
2004,0.5714285714285714
2005,0.5714285714285714
2006,0.5714285714285714
2007,0.5714285714285714
2008,0.5714285714285714
2009,0.5714285714285714
2010,0.5714285714285714
2011,0.5714285714285714
2012,0.5714285714285714
2013,0.5714285714285714
2014,0.5714285714285714
2015,0.5714285714285714
2016,0.5714285714285714
2017,0.5714285714285714
2018,0.5714285714285714
2019,0.5714285714285714
2020,0.5714285714285714
2021,0.5714285714285714
2022,0.5714285714285714
2023,0.5714285714285714
2024,0.5714285714285714
2025,0.5714285714285714
2026,0.5714285714285714
2027,0.5714285714285714
2028,0.5714285714285714
2029,0.5714285714285714
2030,0.5714285714285714
2031,0.5714285714285714
2032,0.5714285714285714
2033,0.5714285714285714
2034,0.5714285714285714
2035,0.5714285714285714
2036,0.5714285714285714
2037,0.5714285714285714
2038,0.5714285714285714
2039,0.5714285714285714
2040,0.5714285714285714
2041,0.5714285714285714
2042,0.5714285714285714
2043,0.5714285714285714
2044,0.5714285714285714
2045,0.5714285714285714
2046,0.5714285714285714
2047,0.5714285714285714
2048,0.5714285714285714
2049,0.5714285714285714
2050,0.5714285714285714
2051,0.5714285714285714
2052,0.5714285714285714
2053,0.5714285714285714
2054,0.5714285714285714
2055,0.5714285714285714
2056,0.5714285714285714
2057,0.5714285714285714
2058,0.5714285714285714
2059,0.5714285714285714
2060,0.5714285714285714
2061,0.5714285714285714
2062,0.5714285714285714
2063,0.5714285714285714
2064,0.5714285714285714
2065,0.5714285714285714
2066,0.5714285714285714
2067,0.5714285714285714
2068,0.5714285714285714
2069,0.5714285714285714
2070,0.5714285714285714
2071,0.5714285714285714
2072,0.5714285714285714
2073,0.5714285714285714
2074,0.5714285714285714
2075,0.5714285714285714
2076,0.5714285714285714
2077,0.5714285714285714
2078,0.5714285714285714
2079,0.5714285714285714
2080,0.5714285714285714
2081,0.5714285714285714
2082,0.5714285714285714
2083,0.5714285714285714
2084,0.5714285714285714
2085,0.5714285714285714
2086,0.5714285714285714
2087,0.5714285714285714
2088,0.5714285714285714
2089,0.5714285714285714
2090,0.5714285714285714
2091,0.5714285714285714
2092,0.5714285714285714
2093,0.5714285714285714
2094,0.5714285714285714
2095,0.5714285714285714
2096,0.5714285714285714
2097,0.5714285714285714
2098,0.5714285714285714
2099,0.5714285714285714
2100,0.5714285714285714
2101,0.5714285714285714
2102,0.5714285714285714
2103,0.5714285714285714
2104,0.5714285714285714
2105,0.5714285714285714
2106,0.5714285714285714
2107,0.5714285714285714
2108,0.5714285714285714
2109,0.5714285714285714
2110,0.5714285714285714
2111,0.5714285714285714
2112,0.5714285714285714
2113,0.5714285714285714
2114,0.5714285714285714
2115,0.5714285714285714
2116,0.5714285714285714
2117,0.5714285714285714
2118,0.5714285714285714
2119,0.5714285714285714
2120,0.5714285714285714
2121,0.5714285714285714
2122,0.5714285714285714
2123,0.5714285714285714
2124,0.5714285714285714
2125,0.5714285714285714
2126,0.5714285714285714
2127,0.5714285714285714
2128,0.5714285714285714
2129,0.5714285714285714
2130,0.5714285714285714
2131,0.5714285714285714
2132,0.5714285714285714
2133,0.5714285714285714
2134,0.5714285714285714
2135,0.5714285714285714
2136,0.5714285714285714
2137,0.5714285714285714
2138,0.5714285714285714
2139,0.5714285714285714
2140,0.5714285714285714
2141,0.5714285714285714
2142,0.5714285714285714
2143,0.5714285714285714
2144,0.5714285714285714
2145,0.5714285714285714
2146,0.5714285714285714
2147,0.5714285714285714
2148,0.5714285714285714
2149,0.5714285714285714
2150,0.5714285714285714
2151,0.5714285714285714
2152,0.5714285714285714
2153,0.5714285714285714
2154,0.5714285714285714
2155,0.5714285714285714
2156,0.5714285714285714
2157,0.5714285714285714
2158,0.5714285714285714
2159,0.5714285714285714
2160,0.5714285714285714
2161,0.5714285714285714
2162,0.5714285714285714
2163,0.5714285714285714
2164,0.5714285714285714
2165,0.5714285714285714
2166,0.5714285714285714
2167,0.5714285714285714
2168,0.5714285714285714
2169,0.5714285714285714
2170,0.5714285714285714
2171,0.5714285714285714
2172,0.5714285714285714
2173,0.5714285714285714
2174,0.5714285714285714
2175,0.5714285714285714
2176,0.5714285714285714
2177,0.5714285714285714
2178,0.5714285714285714
2179,0.5714285714285714
2180,0.5714285714285714
2181,0.5714285714285714
2182,0.5714285714285714
2183,0.5714285714285714
2184,0.5714285714285714
2185,0.5714285714285714
2186,0.5714285714285714
2187,0.5714285714285714
2188,0.5714285714285714
2189,0.5714285714285714
2190,0.5714285714285714
2191,0.5714285714285714
2192,0.5714285714285714
2193,0.5714285714285714
2194,0.5714285714285714
2195,0.5714285714285714
2196,0.5714285714285714
2197,0.5714285714285714
2198,0.5714285714285714
2199,0.5714285714285714
2200,0.5714285714285714
2201,0.5714285714285714
2202,0.5714285714285714
2203,0.5714285714285714
2204,0.5714285714285714
2205,0.5714285714285714
2206,0.5714285714285714
2207,0.5714285714285714
2208,0.5714285714285714
2209,0.5714285714285714
2210,0.5714285714285714
2211,0.5714285714285714
2212,0.5714285714285714
2213,0.5714285714285714
2214,0.5714285714285714
2215,0.5714285714285714
2216,0.5714285714285714
2217,0.5714285714285714
2218,0.5714285714285714
2219,0.5714285714285714
2220,0.5714285714285714
2221,0.5714285714285714
2222,0.5714285714285714
2223,0.5714285714285714
2224,0.5714285714285714
2225,0.5714285714285714
2226,0.5714285714285714
2227,0.5714285714285714
2228,0.5714285714285714
2229,0.5714285714285714
2230,0.5714285714285714
2231,0.5714285714285714
2232,0.5714285714285714
2233,0.575
2234,0.575
2235,0.575
2236,0.575
2237,0.5757575757575758
2238,0.5757575757575758
2239,0.5757575757575758
2240,0.5769230769230769
2241,0.5769230769230769
2242,0.5769230769230769
2243,0.5769230769230769
2244,0.5818181818181818
2245,0.5833333333333334
2246,0.5833333333333334
2247,0.5833333333333334
2248,0.5833333333333334
2249,0.5833333333333334
2250,0.5833333333333334
2251,0.5833333333333334
2252,0.5833333333333334
2253,0.5833333333333334
2254,0.5833333333333334
2255,0.5833333333333334
2256,0.5833333333333334
2257,0.5833333333333334
2258,0.5833333333333334
2259,0.5833333333333334
2260,0.5833333333333334
2261,0.5833333333333334
2262,0.5833333333333334
2263,0.5833333333333334
2264,0.5833333333333334
2265,0.5833333333333334
2266,0.5833333333333334
2267,0.5833333333333334
2268,0.5833333333333334
2269,0.5833333333333334
2270,0.5833333333333334
2271,0.5833333333333334
2272,0.5833333333333334
2273,0.5833333333333334
2274,0.5833333333333334
2275,0.5833333333333334
2276,0.5833333333333334
2277,0.5833333333333334
2278,0.5833333333333334
2279,0.5833333333333334
2280,0.5833333333333334
2281,0.5833333333333334
2282,0.5833333333333334
2283,0.5833333333333334
2284,0.5833333333333334
2285,0.5833333333333334
2286,0.5833333333333334
2287,0.5833333333333334
2288,0.5833333333333334
2289,0.5833333333333334
2290,0.5833333333333334
2291,0.5833333333333334
2292,0.5833333333333334
2293,0.5833333333333334
2294,0.5833333333333334
2295,0.5833333333333334
2296,0.5833333333333334
2297,0.5833333333333334
2298,0.5833333333333334
2299,0.5833333333333334
2300,0.5833333333333334
2301,0.5833333333333334
2302,0.5833333333333334
2303,0.5833333333333334
2304,0.5833333333333334
2305,0.5833333333333334
2306,0.5833333333333334
2307,0.5833333333333334
2308,0.5833333333333334
2309,0.5833333333333334
2310,0.5833333333333334
2311,0.5833333333333334
2312,0.5833333333333334
2313,0.5833333333333334
2314,0.5833333333333334
2315,0.5833333333333334
2316,0.5833333333333334
2317,0.5833333333333334
2318,0.5833333333333334
2319,0.5833333333333334
2320,0.5833333333333334
2321,0.5833333333333334
2322,0.5833333333333334
2323,0.5833333333333334
2324,0.5833333333333334
2325,0.5833333333333334
2326,0.5833333333333334
2327,0.5833333333333334
2328,0.5833333333333334
2329,0.5833333333333334
2330,0.5833333333333334
2331,0.5833333333333334
2332,0.5833333333333334
2333,0.5833333333333334
2334,0.5833333333333334
2335,0.5833333333333334
2336,0.5833333333333334
2337,0.5833333333333334
2338,0.5833333333333334
2339,0.5833333333333334
2340,0.5833333333333334
2341,0.5833333333333334
2342,0.5833333333333334
2343,0.5833333333333334
2344,0.5833333333333334
2345,0.5833333333333334
2346,0.5833333333333334
2347,0.5833333333333334
2348,0.5833333333333334
2349,0.5833333333333334
2350,0.5833333333333334
2351,0.5833333333333334
2352,0.5833333333333334
2353,0.5833333333333334
2354,0.5833333333333334
2355,0.5833333333333334
2356,0.5833333333333334
2357,0.5833333333333334
2358,0.5833333333333334
2359,0.5833333333333334
2360,0.5833333333333334
2361,0.5833333333333334
2362,0.5833333333333334
2363,0.5833333333333334
2364,0.5833333333333334
2365,0.5833333333333334
2366,0.5833333333333334
2367,0.5833333333333334
2368,0.5833333333333334
2369,0.5833333333333334
2370,0.5833333333333334
2371,0.5833333333333334
2372,0.5833333333333334
2373,0.5833333333333334
2374,0.5833333333333334
2375,0.5833333333333334
2376,0.5833333333333334
2377,0.5833333333333334
2378,0.5833333333333334
2379,0.5833333333333334
2380,0.5833333333333334
2381,0.5833333333333334
2382,0.5833333333333334
2383,0.5833333333333334
2384,0.5833333333333334
2385,0.5833333333333334
2386,0.5833333333333334
2387,0.5833333333333334
2388,0.5833333333333334
2389,0.5833333333333334
2390,0.5833333333333334
2391,0.5833333333333334
2392,0.5833333333333334
2393,0.5833333333333334
2394,0.5833333333333334
2395,0.5833333333333334
2396,0.5833333333333334
2397,0.5833333333333334
2398,0.5833333333333334
2399,0.5833333333333334
2400,0.5833333333333334
2401,0.5833333333333334
2402,0.5833333333333334
2403,0.5833333333333334
2404,0.5833333333333334
2405,0.5833333333333334
2406,0.5833333333333334
2407,0.5833333333333334
2408,0.5833333333333334
2409,0.5833333333333334
2410,0.5833333333333334
2411,0.5833333333333334
2412,0.5833333333333334
2413,0.5833333333333334
2414,0.5833333333333334
2415,0.5833333333333334
2416,0.5833333333333334
2417,0.5833333333333334
2418,0.5833333333333334
2419,0.5833333333333334
2420,0.5833333333333334
2421,0.5833333333333334
2422,0.5833333333333334
2423,0.5833333333333334
2424,0.5833333333333334
2425,0.5833333333333334
2426,0.5833333333333334
2427,0.5833333333333334
2428,0.5833333333333334
2429,0.5833333333333334
2430,0.5833333333333334
2431,0.5833333333333334
2432,0.5833333333333334
2433,0.5833333333333334
2434,0.5833333333333334
2435,0.5833333333333334
2436,0.5833333333333334
2437,0.5833333333333334
2438,0.5833333333333334
2439,0.5833333333333334
2440,0.5833333333333334
2441,0.5833333333333334
2442,0.5833333333333334
2443,0.5833333333333334
2444,0.5833333333333334
2445,0.5833333333333334
2446,0.5833333333333334
2447,0.5833333333333334
2448,0.5833333333333334
2449,0.5833333333333334
2450,0.5833333333333334
2451,0.5833333333333334
2452,0.5833333333333334
2453,0.5833333333333334
2454,0.5833333333333334
2455,0.5833333333333334
2456,0.5833333333333334
2457,0.5833333333333334
2458,0.5833333333333334
2459,0.5833333333333334
2460,0.5833333333333334
2461,0.5833333333333334
2462,0.5833333333333334
2463,0.5833333333333334
2464,0.5833333333333334
2465,0.5833333333333334
2466,0.5833333333333334
2467,0.5833333333333334
2468,0.5833333333333334
2469,0.5833333333333334
2470,0.5833333333333334
2471,0.5833333333333334
2472,0.5833333333333334
2473,0.5833333333333334
2474,0.5833333333333334
2475,0.5833333333333334
2476,0.5833333333333334
2477,0.5833333333333334
2478,0.5833333333333334
2479,0.5833333333333334
2480,0.5833333333333334
2481,0.5833333333333334
2482,0.5833333333333334
2483,0.5833333333333334
2484,0.5833333333333334
2485,0.5833333333333334
2486,0.5833333333333334
2487,0.5833333333333334
2488,0.5833333333333334
2489,0.5833333333333334
2490,0.5833333333333334
2491,0.5833333333333334
2492,0.5833333333333334
2493,0.5833333333333334
2494,0.5833333333333334
2495,0.5833333333333334
2496,0.5833333333333334
2497,0.5833333333333334
2498,0.5833333333333334
2499,0.5833333333333334
2500,0.5833333333333334
2501,0.5833333333333334
2502,0.5833333333333334
2503,0.5833333333333334
2504,0.5833333333333334
2505,0.5833333333333334
2506,0.5833333333333334
2507,0.5833333333333334
2508,0.5833333333333334
2509,0.5833333333333334
2510,0.5833333333333334
2511,0.5833333333333334
2512,0.5833333333333334
2513,0.5833333333333334
2514,0.5833333333333334
2515,0.5833333333333334
2516,0.5833333333333334
2517,0.5833333333333334
2518,0.5833333333333334
2519,0.5833333333333334
2520,0.5833333333333334
2521,0.5833333333333334
2522,0.5833333333333334
2523,0.5833333333333334
2524,0.5833333333333334
2525,0.5833333333333334
2526,0.5833333333333334
2527,0.5833333333333334
2528,0.5833333333333334
2529,0.5833333333333334
2530,0.5833333333333334
2531,0.5833333333333334
2532,0.5833333333333334
2533,0.5833333333333334
2534,0.5833333333333334
2535,0.5833333333333334
2536,0.5833333333333334
2537,0.5833333333333334
2538,0.5833333333333334
2539,0.5833333333333334
2540,0.5833333333333334
2541,0.5833333333333334
2542,0.5833333333333334
2543,0.5833333333333334
2544,0.5833333333333334
2545,0.5833333333333334
2546,0.5833333333333334
2547,0.5833333333333334
2548,0.5833333333333334
2549,0.5833333333333334
2550,0.5833333333333334
2551,0.5833333333333334
2552,0.5833333333333334
2553,0.5833333333333334
2554,0.5833333333333334
2555,0.5833333333333334
2556,0.5833333333333334
2557,0.5833333333333334
2558,0.5833333333333334
2559,0.5833333333333334
2560,0.5833333333333334
2561,0.5833333333333334
2562,0.5833333333333334
2563,0.5833333333333334
2564,0.5833333333333334
2565,0.5833333333333334
2566,0.5833333333333334
2567,0.5833333333333334
2568,0.5833333333333334
2569,0.5833333333333334
2570,0.5833333333333334
2571,0.5833333333333334
2572,0.5833333333333334
2573,0.5833333333333334
2574,0.5833333333333334
2575,0.5833333333333334
2576,0.5833333333333334
2577,0.5833333333333334
2578,0.5833333333333334
2579,0.5833333333333334
2580,0.5833333333333334
2581,0.5833333333333334
2582,0.5833333333333334
2583,0.5833333333333334
2584,0.5833333333333334
2585,0.5833333333333334
2586,0.5833333333333334
2587,0.5833333333333334
2588,0.5833333333333334
2589,0.5833333333333334
2590,0.5833333333333334
2591,0.5833333333333334
2592,0.5833333333333334
2593,0.5833333333333334
2594,0.5833333333333334
2595,0.5833333333333334
2596,0.5833333333333334
2597,0.5833333333333334
2598,0.5833333333333334
2599,0.5833333333333334
2600,0.5833333333333334
2601,0.5833333333333334
2602,0.5833333333333334
2603,0.5833333333333334
2604,0.5833333333333334
2605,0.5833333333333334
2606,0.5833333333333334
2607,0.5833333333333334
2608,0.5833333333333334
2609,0.5833333333333334
2610,0.5833333333333334
2611,0.5833333333333334
2612,0.5833333333333334
2613,0.5833333333333334
2614,0.5833333333333334
2615,0.5833333333333334
2616,0.5833333333333334
2617,0.5833333333333334
2618,0.5833333333333334
2619,0.5833333333333334
2620,0.5833333333333334
2621,0.5833333333333334
2622,0.5833333333333334
2623,0.5833333333333334
2624,0.5833333333333334
2625,0.5833333333333334
2626,0.5833333333333334
2627,0.5833333333333334
2628,0.5833333333333334
2629,0.5833333333333334
2630,0.5833333333333334
2631,0.5833333333333334
2632,0.5833333333333334
2633,0.5833333333333334
2634,0.5833333333333334
2635,0.5833333333333334
2636,0.5833333333333334
2637,0.5833333333333334
2638,0.5833333333333334
2639,0.5833333333333334
2640,0.5833333333333334
2641,0.5833333333333334
2642,0.5833333333333334
2643,0.5833333333333334
2644,0.5833333333333334
2645,0.5833333333333334
2646,0.5833333333333334
2647,0.5833333333333334
2648,0.5833333333333334
2649,0.5833333333333334
2650,0.5833333333333334
2651,0.5833333333333334
2652,0.5833333333333334
2653,0.5833333333333334
2654,0.5833333333333334
2655,0.5833333333333334
2656,0.5833333333333334
2657,0.5833333333333334
2658,0.5833333333333334
2659,0.5833333333333334
2660,0.5833333333333334
2661,0.5833333333333334
2662,0.5833333333333334
2663,0.5833333333333334
2664,0.5833333333333334
2665,0.5833333333333334
2666,0.5833333333333334
2667,0.5833333333333334
2668,0.5833333333333334
2669,0.5833333333333334
2670,0.5833333333333334
2671,0.5833333333333334
2672,0.5833333333333334
2673,0.5833333333333334
2674,0.5833333333333334
2675,0.5833333333333334
2676,0.5833333333333334
2677,0.5833333333333334
2678,0.5833333333333334
2679,0.5833333333333334
2680,0.5833333333333334
2681,0.5833333333333334
2682,0.5833333333333334
2683,0.5833333333333334
2684,0.5833333333333334
2685,0.5833333333333334
2686,0.5833333333333334
2687,0.5833333333333334
2688,0.5833333333333334
2689,0.5833333333333334
2690,0.5833333333333334
2691,0.5833333333333334
2692,0.5833333333333334
2693,0.5833333333333334
2694,0.5833333333333334
2695,0.5833333333333334
2696,0.5833333333333334
2697,0.5833333333333334
2698,0.5833333333333334
2699,0.5833333333333334
2700,0.5833333333333334
2701,0.5833333333333334
2702,0.5833333333333334
2703,0.5833333333333334
2704,0.5833333333333334
2705,0.5833333333333334
2706,0.5833333333333334
2707,0.5833333333333334
2708,0.5833333333333334
2709,0.5833333333333334
2710,0.5833333333333334
2711,0.5833333333333334
2712,0.5833333333333334
2713,0.5833333333333334
2714,0.5833333333333334
2715,0.5833333333333334
2716,0.5833333333333334
2717,0.5833333333333334
2718,0.5833333333333334
2719,0.5833333333333334
2720,0.5833333333333334
2721,0.5833333333333334
2722,0.5833333333333334
2723,0.5833333333333334
2724,0.5833333333333334
2725,0.5833333333333334
2726,0.5833333333333334
2727,0.5833333333333334
2728,0.5833333333333334
2729,0.5833333333333334
2730,0.5833333333333334
2731,0.5833333333333334
2732,0.5833333333333334
2733,0.5833333333333334
2734,0.5833333333333334
2735,0.5833333333333334
2736,0.5833333333333334
2737,0.5833333333333334
2738,0.5833333333333334
2739,0.5833333333333334
2740,0.5833333333333334
2741,0.5833333333333334
2742,0.5833333333333334
2743,0.5833333333333334
2744,0.5833333333333334
2745,0.5833333333333334
2746,0.5833333333333334
2747,0.5833333333333334
2748,0.5833333333333334
2749,0.5833333333333334
2750,0.5833333333333334
2751,0.5833333333333334
2752,0.5833333333333334
2753,0.5833333333333334
2754,0.5833333333333334
2755,0.5833333333333334
2756,0.5833333333333334
2757,0.5833333333333334
2758,0.5833333333333334
2759,0.5833333333333334
2760,0.5833333333333334
2761,0.5833333333333334
2762,0.5833333333333334
2763,0.5833333333333334
2764,0.5833333333333334
2765,0.5833333333333334
2766,0.5833333333333334
2767,0.5833333333333334
2768,0.5833333333333334
2769,0.5833333333333334
2770,0.5833333333333334
2771,0.5833333333333334
2772,0.5833333333333334
2773,0.5833333333333334
2774,0.5833333333333334
2775,0.5833333333333334
2776,0.5833333333333334
2777,0.5833333333333334
2778,0.5833333333333334
2779,0.5833333333333334
2780,0.5833333333333334
2781,0.5833333333333334
2782,0.5833333333333334
2783,0.5833333333333334
2784,0.5833333333333334
2785,0.5833333333333334
2786,0.5833333333333334
2787,0.5833333333333334
2788,0.5833333333333334
2789,0.5833333333333334
2790,0.5833333333333334
2791,0.5833333333333334
2792,0.5833333333333334
2793,0.5833333333333334
2794,0.5833333333333334
2795,0.5833333333333334
2796,0.5833333333333334
2797,0.5833333333333334
2798,0.5833333333333334
2799,0.5833333333333334
2800,0.5833333333333334
2801,0.5833333333333334
2802,0.5833333333333334
2803,0.5833333333333334
2804,0.5833333333333334
2805,0.5833333333333334
2806,0.5833333333333334
2807,0.5833333333333334
2808,0.5833333333333334
2809,0.5833333333333334
2810,0.5833333333333334
2811,0.5833333333333334
2812,0.5833333333333334
2813,0.5833333333333334
2814,0.5833333333333334
2815,0.5833333333333334
2816,0.5833333333333334
2817,0.5833333333333334
2818,0.5833333333333334
2819,0.5833333333333334
2820,0.5833333333333334
2821,0.5833333333333334
2822,0.5833333333333334
2823,0.5833333333333334
2824,0.5833333333333334
2825,0.5833333333333334
2826,0.5833333333333334
2827,0.5833333333333334
2828,0.5833333333333334
2829,0.5833333333333334
2830,0.5833333333333334
2831,0.5833333333333334
2832,0.5833333333333334
2833,0.5833333333333334
2834,0.5833333333333334
2835,0.5833333333333334
2836,0.5833333333333334
2837,0.5833333333333334
2838,0.5833333333333334
2839,0.5833333333333334
2840,0.5833333333333334
2841,0.5833333333333334
2842,0.5833333333333334
2843,0.5833333333333334
2844,0.5833333333333334
2845,0.5833333333333334
2846,0.5833333333333334
2847,0.5833333333333334
2848,0.5833333333333334
2849,0.5833333333333334
2850,0.5833333333333334
2851,0.5833333333333334
2852,0.5833333333333334
2853,0.5833333333333334
2854,0.5833333333333334
2855,0.5833333333333334
2856,0.5833333333333334
2857,0.5833333333333334
2858,0.5833333333333334
2859,0.5833333333333334
2860,0.5833333333333334
2861,0.5833333333333334
2862,0.5833333333333334
2863,0.5833333333333334
2864,0.5833333333333334
2865,0.5833333333333334
2866,0.5833333333333334
2867,0.5833333333333334
2868,0.5833333333333334
2869,0.5833333333333334
2870,0.5833333333333334
2871,0.5833333333333334
2872,0.5833333333333334
2873,0.5833333333333334
2874,0.5833333333333334
2875,0.5833333333333334
2876,0.5833333333333334
2877,0.5833333333333334
2878,0.5833333333333334
2879,0.5833333333333334
2880,0.5833333333333334
2881,0.5833333333333334
2882,0.5833333333333334
2883,0.5833333333333334
2884,0.5833333333333334
2885,0.5833333333333334
2886,0.5833333333333334
2887,0.5833333333333334
2888,0.5833333333333334
2889,0.5833333333333334
2890,0.5833333333333334
2891,0.5833333333333334
2892,0.5833333333333334
2893,0.5833333333333334
2894,0.5833333333333334
2895,0.5833333333333334
2896,0.5833333333333334
2897,0.5833333333333334
2898,0.5833333333333334
2899,0.5833333333333334
2900,0.5833333333333334
2901,0.5833333333333334
2902,0.5833333333333334
2903,0.5833333333333334
2904,0.5833333333333334
2905,0.5833333333333334
2906,0.5833333333333334
2907,0.5833333333333334
2908,0.5833333333333334
2909,0.5833333333333334
2910,0.5833333333333334
2911,0.5833333333333334
2912,0.5833333333333334
2913,0.5833333333333334
2914,0.5833333333333334
2915,0.5833333333333334
2916,0.5833333333333334
2917,0.5833333333333334
2918,0.5833333333333334
2919,0.5833333333333334
2920,0.5833333333333334
2921,0.5833333333333334
2922,0.5833333333333334
2923,0.5833333333333334
2924,0.5833333333333334
2925,0.5833333333333334
2926,0.5833333333333334
2927,0.5833333333333334
2928,0.5833333333333334
2929,0.5833333333333334
2930,0.5833333333333334
2931,0.5833333333333334
2932,0.5833333333333334
2933,0.5833333333333334
2934,0.5833333333333334
2935,0.5833333333333334
2936,0.5833333333333334
2937,0.5833333333333334
2938,0.5833333333333334
2939,0.5833333333333334
2940,0.5833333333333334
2941,0.5833333333333334
2942,0.5833333333333334
2943,0.5833333333333334
2944,0.5833333333333334
2945,0.5833333333333334
2946,0.5833333333333334
2947,0.5833333333333334
2948,0.5833333333333334
2949,0.5833333333333334
2950,0.5833333333333334
2951,0.5833333333333334
2952,0.5833333333333334
2953,0.5833333333333334
2954,0.5833333333333334
2955,0.5833333333333334
2956,0.5833333333333334
2957,0.5833333333333334
2958,0.5833333333333334
2959,0.5833333333333334
2960,0.5833333333333334
2961,0.5833333333333334
2962,0.5833333333333334
2963,0.5833333333333334
2964,0.5833333333333334
2965,0.5833333333333334
2966,0.5833333333333334
2967,0.5833333333333334
2968,0.5833333333333334
2969,0.5833333333333334
2970,0.5833333333333334
2971,0.5833333333333334
2972,0.5833333333333334
2973,0.5833333333333334
2974,0.5833333333333334
2975,0.5833333333333334
2976,0.5833333333333334
2977,0.5833333333333334
2978,0.5833333333333334
2979,0.5833333333333334
2980,0.5833333333333334
2981,0.5833333333333334
2982,0.5833333333333334
2983,0.5833333333333334
2984,0.5833333333333334
2985,0.5833333333333334
2986,0.5833333333333334
2987,0.5833333333333334
2988,0.5833333333333334
2989,0.5833333333333334
2990,0.5833333333333334
2991,0.5833333333333334
2992,0.5833333333333334
2993,0.5833333333333334
2994,0.5833333333333334
2995,0.5833333333333334
2996,0.5833333333333334
2997,0.5833333333333334
2998,0.5833333333333334
2999,0.5833333333333334
3000,0.5833333333333334
3001,0.5833333333333334
3002,0.5833333333333334
3003,0.5833333333333334
3004,0.5833333333333334
3005,0.5833333333333334
3006,0.5882352941176471
3007,0.5897435897435898
3008,0.5897435897435898
3009,0.5909090909090909
3010,0.5909090909090909
3011,0.5909090909090909
3012,0.5909090909090909
3013,0.5909090909090909
3014,0.5909090909090909
3015,0.5909090909090909
3016,0.5909090909090909
3017,0.5909090909090909
3018,0.5909090909090909
3019,0.5909090909090909
3020,0.5909090909090909
3021,0.5909090909090909
3022,0.5925925925925926
3023,0.5925925925925926
3024,0.5925925925925926
3025,0.5925925925925926
3026,0.5925925925925926
3027,0.5925925925925926
3028,0.5925925925925926
3029,0.5925925925925926
3030,0.5925925925925926
3031,0.5925925925925926
3032,0.5925925925925926
3033,0.59375
3034,0.59375
3035,0.59375
3036,0.59375
3037,0.59375
3038,0.5945945945945946
3039,0.5952380952380952
3040,0.5952380952380952
3041,0.5952380952380952
3042,0.5952380952380952
3043,0.5972222222222222
3044,0.6
3045,0.6
3046,0.6
3047,0.6
3048,0.6
3049,0.6
3050,0.6
3051,0.6
3052,0.6
3053,0.6
3054,0.6
3055,0.6
3056,0.6
3057,0.6
3058,0.6
3059,0.6
3060,0.6
3061,0.6
3062,0.6
3063,0.6
3064,0.6
3065,0.6
3066,0.6
3067,0.6
3068,0.6
3069,0.6
3070,0.6
3071,0.6
3072,0.6
3073,0.6
3074,0.6
3075,0.6
3076,0.6
3077,0.6
3078,0.6
3079,0.6
3080,0.6
3081,0.6
3082,0.6
3083,0.6
3084,0.6
3085,0.6
3086,0.6
3087,0.6
3088,0.6
3089,0.6
3090,0.6
3091,0.6
3092,0.6
3093,0.6
3094,0.6
3095,0.6
3096,0.6
3097,0.6
3098,0.6
3099,0.6
3100,0.6
3101,0.6
3102,0.6
3103,0.6
3104,0.6
3105,0.6
3106,0.6
3107,0.6
3108,0.6
3109,0.6
3110,0.6
3111,0.6
3112,0.6
3113,0.6
3114,0.6
3115,0.6
3116,0.6
3117,0.6
3118,0.6
3119,0.6
3120,0.6
3121,0.6
3122,0.6
3123,0.6
3124,0.6
3125,0.6
3126,0.6
3127,0.6
3128,0.6
3129,0.6
3130,0.6
3131,0.6
3132,0.6
3133,0.6
3134,0.6
3135,0.6
3136,0.6
3137,0.6
3138,0.6
3139,0.6
3140,0.6
3141,0.6
3142,0.6
3143,0.6
3144,0.6
3145,0.6
3146,0.6
3147,0.6
3148,0.6
3149,0.6
3150,0.6
3151,0.6
3152,0.6
3153,0.6
3154,0.6
3155,0.6
3156,0.6
3157,0.6
3158,0.6
3159,0.6
3160,0.6
3161,0.6
3162,0.6
3163,0.6
3164,0.6
3165,0.6
3166,0.6
3167,0.6
3168,0.6
3169,0.6
3170,0.6
3171,0.6
3172,0.6
3173,0.6
3174,0.6
3175,0.6
3176,0.6
3177,0.6
3178,0.6
3179,0.6
3180,0.6
3181,0.6
3182,0.6
3183,0.6
3184,0.6
3185,0.6
3186,0.6
3187,0.6
3188,0.6
3189,0.6
3190,0.6
3191,0.6
3192,0.6
3193,0.6
3194,0.6
3195,0.6
3196,0.6
3197,0.6
3198,0.6
3199,0.6
3200,0.6
3201,0.6
3202,0.6
3203,0.6
3204,0.6
3205,0.6
3206,0.6
3207,0.6
3208,0.6
3209,0.6
3210,0.6
3211,0.6
3212,0.6
3213,0.6
3214,0.6
3215,0.6
3216,0.6
3217,0.6
3218,0.6
3219,0.6
3220,0.6
3221,0.6
3222,0.6
3223,0.6
3224,0.6
3225,0.6
3226,0.6
3227,0.6
3228,0.6
3229,0.6
3230,0.6
3231,0.6
3232,0.6
3233,0.6
3234,0.6
3235,0.6
3236,0.6
3237,0.6
3238,0.6
3239,0.6
3240,0.6
3241,0.6
3242,0.6
3243,0.6
3244,0.6
3245,0.6
3246,0.6
3247,0.6
3248,0.6
3249,0.6
3250,0.6
3251,0.6
3252,0.6
3253,0.6
3254,0.6
3255,0.6
3256,0.6
3257,0.6
3258,0.6
3259,0.6
3260,0.6
3261,0.6
3262,0.6
3263,0.6
3264,0.6
3265,0.6
3266,0.6
3267,0.6
3268,0.6
3269,0.6
3270,0.6
3271,0.6
3272,0.6
3273,0.6
3274,0.6
3275,0.6
3276,0.6
3277,0.6
3278,0.6
3279,0.6
3280,0.6
3281,0.6
3282,0.6
3283,0.6
3284,0.6
3285,0.6
3286,0.6
3287,0.6
3288,0.6
3289,0.6
3290,0.6
3291,0.6
3292,0.6
3293,0.6
3294,0.6
3295,0.6
3296,0.6
3297,0.6
3298,0.6
3299,0.6
3300,0.6
3301,0.6
3302,0.6
3303,0.6
3304,0.6
3305,0.6
3306,0.6
3307,0.6
3308,0.6
3309,0.6
3310,0.6
3311,0.6
3312,0.6
3313,0.6
3314,0.6
3315,0.6
3316,0.6
3317,0.6
3318,0.6
3319,0.6
3320,0.6
3321,0.6
3322,0.6
3323,0.6
3324,0.6
3325,0.6
3326,0.6
3327,0.6
3328,0.6
3329,0.6
3330,0.6
3331,0.6
3332,0.6
3333,0.6
3334,0.6
3335,0.6
3336,0.6
3337,0.6
3338,0.6
3339,0.6
3340,0.6
3341,0.6
3342,0.6
3343,0.6
3344,0.6
3345,0.6
3346,0.6
3347,0.6
3348,0.6
3349,0.6
3350,0.6
3351,0.6
3352,0.6
3353,0.6
3354,0.6
3355,0.6
3356,0.6
3357,0.6
3358,0.6
3359,0.6
3360,0.6
3361,0.6
3362,0.6
3363,0.6
3364,0.6
3365,0.6022727272727273
3366,0.6041666666666666
3367,0.6041666666666666
3368,0.6052631578947368
3369,0.6052631578947368
3370,0.6060606060606061
3371,0.6071428571428571
3372,0.6071428571428571
3373,0.6071428571428571
3374,0.6071428571428571
3375,0.6071428571428571
3376,0.6071428571428571
3377,0.6071428571428571
3378,0.6071428571428571
3379,0.6071428571428571
3380,0.6071428571428571
3381,0.6071428571428571
3382,0.6071428571428571
3383,0.6071428571428571
3384,0.6071428571428571
3385,0.6071428571428571
3386,0.6086956521739131
3387,0.6086956521739131
3388,0.6111111111111112
3389,0.6111111111111112
3390,0.6111111111111112
3391,0.6111111111111112
3392,0.6111111111111112
3393,0.6111111111111112
3394,0.6111111111111112
3395,0.6111111111111112
3396,0.6111111111111112
3397,0.6111111111111112
3398,0.6111111111111112
3399,0.6111111111111112
3400,0.6111111111111112
3401,0.6111111111111112
3402,0.6111111111111112
3403,0.6111111111111112
3404,0.6111111111111112
3405,0.6111111111111112
3406,0.6111111111111112
3407,0.6111111111111112
3408,0.6111111111111112
3409,0.6111111111111112
3410,0.6111111111111112
3411,0.6111111111111112
3412,0.6111111111111112
3413,0.6111111111111112
3414,0.6111111111111112
3415,0.6111111111111112
3416,0.6111111111111112
3417,0.6111111111111112
3418,0.6111111111111112
3419,0.6111111111111112
3420,0.6111111111111112
3421,0.6111111111111112
3422,0.6111111111111112
3423,0.6111111111111112
3424,0.6111111111111112
3425,0.6111111111111112
3426,0.6111111111111112
3427,0.6111111111111112
3428,0.6111111111111112
3429,0.6111111111111112
3430,0.6111111111111112
3431,0.6111111111111112
3432,0.6111111111111112
3433,0.6111111111111112
3434,0.6111111111111112
3435,0.6111111111111112
3436,0.6111111111111112
3437,0.6111111111111112
3438,0.6111111111111112
3439,0.6111111111111112
3440,0.6111111111111112
3441,0.6111111111111112
3442,0.6111111111111112
3443,0.6111111111111112
3444,0.6111111111111112
3445,0.6111111111111112
3446,0.6111111111111112
3447,0.6111111111111112
3448,0.6111111111111112
3449,0.6111111111111112
3450,0.6111111111111112
3451,0.6111111111111112
3452,0.6111111111111112
3453,0.6111111111111112
3454,0.6111111111111112
3455,0.6111111111111112
3456,0.6111111111111112
3457,0.6111111111111112
3458,0.6111111111111112
3459,0.6111111111111112
3460,0.6111111111111112
3461,0.6111111111111112
3462,0.6111111111111112
3463,0.6111111111111112
3464,0.6111111111111112
3465,0.6111111111111112
3466,0.6111111111111112
3467,0.6111111111111112
3468,0.6111111111111112
3469,0.6111111111111112
3470,0.6111111111111112
3471,0.6111111111111112
3472,0.6111111111111112
3473,0.6111111111111112
3474,0.6111111111111112
3475,0.6111111111111112
3476,0.6111111111111112
3477,0.6111111111111112
3478,0.6111111111111112
3479,0.6111111111111112
3480,0.6111111111111112
3481,0.6111111111111112
3482,0.6111111111111112
3483,0.6111111111111112
3484,0.6111111111111112
3485,0.6111111111111112
3486,0.6111111111111112
3487,0.6111111111111112
3488,0.6111111111111112
3489,0.6111111111111112
3490,0.6111111111111112
3491,0.6111111111111112
3492,0.6111111111111112
3493,0.6111111111111112
3494,0.6111111111111112
3495,0.6111111111111112
3496,0.6111111111111112
3497,0.6111111111111112
3498,0.6111111111111112
3499,0.6111111111111112
3500,0.6111111111111112
3501,0.6111111111111112
3502,0.6111111111111112
3503,0.6111111111111112
3504,0.6111111111111112
3505,0.6111111111111112
3506,0.6111111111111112
3507,0.6111111111111112
3508,0.6111111111111112
3509,0.6111111111111112
3510,0.6111111111111112
3511,0.6111111111111112
3512,0.6111111111111112
3513,0.6111111111111112
3514,0.6111111111111112
3515,0.6111111111111112
3516,0.6111111111111112
3517,0.6111111111111112
3518,0.6111111111111112
3519,0.6111111111111112
3520,0.6111111111111112
3521,0.6111111111111112
3522,0.6111111111111112
3523,0.6111111111111112
3524,0.6111111111111112
3525,0.6111111111111112
3526,0.6111111111111112
3527,0.6111111111111112
3528,0.6111111111111112
3529,0.6111111111111112
3530,0.6111111111111112
3531,0.6111111111111112
3532,0.6111111111111112
3533,0.6111111111111112
3534,0.6111111111111112
3535,0.6111111111111112
3536,0.6111111111111112
3537,0.6111111111111112
3538,0.6111111111111112
3539,0.6111111111111112
3540,0.6111111111111112
3541,0.6111111111111112
3542,0.6111111111111112
3543,0.6111111111111112
3544,0.6111111111111112
3545,0.6111111111111112
3546,0.6111111111111112
3547,0.6111111111111112
3548,0.6111111111111112
3549,0.6111111111111112
3550,0.6125
3551,0.6129032258064516
3552,0.6136363636363636
3553,0.6136363636363636
3554,0.6136363636363636
3555,0.6153846153846154
3556,0.6153846153846154
3557,0.6153846153846154
3558,0.6153846153846154
3559,0.6153846153846154
3560,0.6153846153846154
3561,0.6153846153846154
3562,0.6153846153846154
3563,0.6153846153846154
3564,0.6153846153846154
3565,0.6153846153846154
3566,0.6153846153846154
3567,0.6153846153846154
3568,0.6153846153846154
3569,0.6153846153846154
3570,0.6153846153846154
3571,0.6153846153846154
3572,0.6176470588235294
3573,0.6176470588235294
3574,0.6176470588235294
3575,0.6176470588235294
3576,0.6176470588235294
3577,0.6190476190476191
3578,0.6190476190476191
3579,0.6190476190476191
3580,0.6190476190476191
3581,0.6190476190476191
3582,0.6190476190476191
3583,0.6190476190476191
3584,0.6190476190476191
3585,0.6190476190476191
3586,0.6190476190476191
3587,0.6190476190476191
3588,0.6190476190476191
3589,0.6190476190476191
3590,0.6190476190476191
3591,0.6190476190476191
3592,0.6190476190476191
3593,0.6190476190476191
3594,0.6190476190476191
3595,0.6190476190476191
3596,0.6190476190476191
3597,0.6190476190476191
3598,0.6190476190476191
3599,0.6190476190476191
3600,0.6190476190476191
3601,0.6190476190476191
3602,0.6190476190476191
3603,0.6190476190476191
3604,0.62
3605,0.6222222222222222
3606,0.625
3607,0.625
3608,0.625
3609,0.625
3610,0.625
3611,0.625
3612,0.625
3613,0.625
3614,0.625
3615,0.625
3616,0.625
3617,0.625
3618,0.625
3619,0.625
3620,0.625
3621,0.625
3622,0.625
3623,0.625
3624,0.625
3625,0.625
3626,0.625
3627,0.625
3628,0.625
3629,0.625
3630,0.625
3631,0.625
3632,0.625
3633,0.625
3634,0.625
3635,0.625
3636,0.625
3637,0.625
3638,0.625
3639,0.625
3640,0.625
3641,0.625
3642,0.625
3643,0.625
3644,0.625
3645,0.625
3646,0.625
3647,0.625
3648,0.625
3649,0.625
3650,0.625
3651,0.625
3652,0.625
3653,0.625
3654,0.625
3655,0.625
3656,0.625
3657,0.625
3658,0.625
3659,0.625
3660,0.625
3661,0.625
3662,0.625
3663,0.625
3664,0.625
3665,0.625
3666,0.625
3667,0.625
3668,0.625
3669,0.625
3670,0.625
3671,0.625
3672,0.625
3673,0.625
3674,0.625
3675,0.625
3676,0.625
3677,0.625
3678,0.625
3679,0.625
3680,0.625
3681,0.625
3682,0.625
3683,0.625
3684,0.625
3685,0.625
3686,0.625
3687,0.625
3688,0.625
3689,0.625
3690,0.625
3691,0.625
3692,0.625
3693,0.625
3694,0.625
3695,0.625
3696,0.625
3697,0.625
3698,0.625
3699,0.625
3700,0.625
3701,0.625
3702,0.625
3703,0.625
3704,0.625
3705,0.625
3706,0.625
3707,0.625
3708,0.625
3709,0.625
3710,0.625
3711,0.625
3712,0.625
3713,0.625
3714,0.625
3715,0.625
3716,0.625
3717,0.625
3718,0.625
3719,0.625
3720,0.625
3721,0.625
3722,0.625
3723,0.625
3724,0.625
3725,0.625
3726,0.625
3727,0.625
3728,0.625
3729,0.625
3730,0.625
3731,0.625
3732,0.625
3733,0.625
3734,0.625
3735,0.625
3736,0.625
3737,0.625
3738,0.625
3739,0.625
3740,0.625
3741,0.625
3742,0.625
3743,0.625
3744,0.625
3745,0.625
3746,0.625
3747,0.625
3748,0.625
3749,0.625
3750,0.625
3751,0.625
3752,0.625
3753,0.625
3754,0.625
3755,0.625
3756,0.625
3757,0.625
3758,0.625
3759,0.625
3760,0.625
3761,0.625
3762,0.625
3763,0.625
3764,0.625
3765,0.625
3766,0.625
3767,0.625
3768,0.625
3769,0.625
3770,0.625
3771,0.625
3772,0.625
3773,0.625
3774,0.625
3775,0.625
3776,0.625
3777,0.625
3778,0.625
3779,0.625
3780,0.625
3781,0.625
3782,0.625
3783,0.625
3784,0.625
3785,0.625
3786,0.625
3787,0.625
3788,0.625
3789,0.625
3790,0.625
3791,0.625
3792,0.625
3793,0.625
3794,0.625
3795,0.625
3796,0.625
3797,0.625
3798,0.625
3799,0.625
3800,0.625
3801,0.625
3802,0.625
3803,0.625
3804,0.625
3805,0.625
3806,0.625
3807,0.625
3808,0.625
3809,0.625
3810,0.625
3811,0.625
3812,0.625
3813,0.625
3814,0.625
3815,0.625
3816,0.625
3817,0.625
3818,0.6285714285714286
3819,0.6285714285714286
3820,0.6285714285714286
3821,0.6285714285714286
3822,0.6285714285714286
3823,0.6285714285714286
3824,0.6296296296296297
3825,0.6296296296296297
3826,0.6296296296296297
3827,0.6296296296296297
3828,0.6296296296296297
3829,0.6296296296296297
3830,0.6296296296296297
3831,0.6296296296296297
3832,0.6296296296296297
3833,0.6304347826086957
3834,0.6304347826086957
3835,0.631578947368421
3836,0.6333333333333333
3837,0.6333333333333333
3838,0.6333333333333333
3839,0.6333333333333333
3840,0.6333333333333333
3841,0.6333333333333333
3842,0.6333333333333333
3843,0.6333333333333333
3844,0.6333333333333333
3845,0.6333333333333333
3846,0.6333333333333333
3847,0.6333333333333333
3848,0.6333333333333333
3849,0.6333333333333333
3850,0.6333333333333333
3851,0.6333333333333333
3852,0.6333333333333333
3853,0.6333333333333333
3854,0.6333333333333333
3855,0.6333333333333333
3856,0.6333333333333333
3857,0.6346153846153846
3858,0.6349206349206349
3859,0.6363636363636364
3860,0.6363636363636364
3861,0.6363636363636364
3862,0.6363636363636364
3863,0.6363636363636364
3864,0.6363636363636364
3865,0.6363636363636364
3866,0.6363636363636364
3867,0.6363636363636364
3868,0.6363636363636364
3869,0.6363636363636364
3870,0.6363636363636364
3871,0.6363636363636364
3872,0.6363636363636364
3873,0.6363636363636364
3874,0.6363636363636364
3875,0.6363636363636364
3876,0.6363636363636364
3877,0.6363636363636364
3878,0.6363636363636364
3879,0.6363636363636364
3880,0.6363636363636364
3881,0.6363636363636364
3882,0.6363636363636364
3883,0.6363636363636364
3884,0.6363636363636364
3885,0.6363636363636364
3886,0.6363636363636364
3887,0.6363636363636364
3888,0.6363636363636364
3889,0.6388888888888888
3890,0.6388888888888888
3891,0.6388888888888888
3892,0.64
3893,0.64
3894,0.64
3895,0.64
3896,0.64
3897,0.64
3898,0.64
3899,0.64
3900,0.640625
3901,0.640625
3902,0.6428571428571429
3903,0.6428571428571429
3904,0.6428571428571429
3905,0.6428571428571429
3906,0.6428571428571429
3907,0.6428571428571429
3908,0.6428571428571429
3909,0.6428571428571429
3910,0.6428571428571429
3911,0.6428571428571429
3912,0.6428571428571429
3913,0.6428571428571429
3914,0.6428571428571429
3915,0.6428571428571429
3916,0.6428571428571429
3917,0.6428571428571429
3918,0.6428571428571429
3919,0.6428571428571429
3920,0.6428571428571429
3921,0.6428571428571429
3922,0.6428571428571429
3923,0.6428571428571429
3924,0.6428571428571429
3925,0.6428571428571429
3926,0.6428571428571429
3927,0.6428571428571429
3928,0.6428571428571429
3929,0.6428571428571429
3930,0.6428571428571429
3931,0.6428571428571429
3932,0.6428571428571429
3933,0.6428571428571429
3934,0.6428571428571429
3935,0.6428571428571429
3936,0.6428571428571429
3937,0.6428571428571429
3938,0.6428571428571429
3939,0.6428571428571429
3940,0.6428571428571429
3941,0.6428571428571429
3942,0.6428571428571429
3943,0.6428571428571429
3944,0.6428571428571429
3945,0.6428571428571429
3946,0.6428571428571429
3947,0.6428571428571429
3948,0.6428571428571429
3949,0.6428571428571429
3950,0.6428571428571429
3951,0.6428571428571429
3952,0.6428571428571429
3953,0.6428571428571429
3954,0.6428571428571429
3955,0.6428571428571429
3956,0.6428571428571429
3957,0.6428571428571429
3958,0.6428571428571429
3959,0.6428571428571429
3960,0.6428571428571429
3961,0.6428571428571429
3962,0.6428571428571429
3963,0.6428571428571429
3964,0.6428571428571429
3965,0.6428571428571429
3966,0.6428571428571429
3967,0.6428571428571429
3968,0.6428571428571429
3969,0.6428571428571429
3970,0.6428571428571429
3971,0.6428571428571429
3972,0.6428571428571429
3973,0.6428571428571429
3974,0.6428571428571429
3975,0.6428571428571429
3976,0.6428571428571429
3977,0.6428571428571429
3978,0.6428571428571429
3979,0.6428571428571429
3980,0.6428571428571429
3981,0.6428571428571429
3982,0.6428571428571429
3983,0.6428571428571429
3984,0.6428571428571429
3985,0.6428571428571429
3986,0.6428571428571429
3987,0.6428571428571429
3988,0.6428571428571429
3989,0.6428571428571429
3990,0.6428571428571429
3991,0.6428571428571429
3992,0.6428571428571429
3993,0.6428571428571429
3994,0.6428571428571429
3995,0.6428571428571429
3996,0.6428571428571429
3997,0.6428571428571429
3998,0.6428571428571429
3999,0.6428571428571429
4000,0.6428571428571429
4001,0.6428571428571429
4002,0.6428571428571429
4003,0.6428571428571429
4004,0.6428571428571429
4005,0.6428571428571429
4006,0.6428571428571429
4007,0.6428571428571429
4008,0.6428571428571429
4009,0.6428571428571429
4010,0.6428571428571429
4011,0.6428571428571429
4012,0.6428571428571429
4013,0.6428571428571429
4014,0.6428571428571429
4015,0.6428571428571429
4016,0.6428571428571429
4017,0.6428571428571429
4018,0.6428571428571429
4019,0.6428571428571429
4020,0.6428571428571429
4021,0.6428571428571429
4022,0.6428571428571429
4023,0.6428571428571429
4024,0.6428571428571429
4025,0.6428571428571429
4026,0.6428571428571429
4027,0.6428571428571429
4028,0.6428571428571429
4029,0.6428571428571429
4030,0.6428571428571429
4031,0.6428571428571429
4032,0.6428571428571429
4033,0.6428571428571429
4034,0.6428571428571429
4035,0.6428571428571429
4036,0.6428571428571429
4037,0.6428571428571429
4038,0.6428571428571429
4039,0.6428571428571429
4040,0.6428571428571429
4041,0.6428571428571429
4042,0.6428571428571429
4043,0.6428571428571429
4044,0.6428571428571429
4045,0.6428571428571429
4046,0.6428571428571429
4047,0.6428571428571429
4048,0.6428571428571429
4049,0.6428571428571429
4050,0.6428571428571429
4051,0.6428571428571429
4052,0.6428571428571429
4053,0.6428571428571429
4054,0.6428571428571429
4055,0.6428571428571429
4056,0.6428571428571429
4057,0.6428571428571429
4058,0.6428571428571429
4059,0.6428571428571429
4060,0.6428571428571429
4061,0.6428571428571429
4062,0.6428571428571429
4063,0.6428571428571429
4064,0.6428571428571429
4065,0.6428571428571429
4066,0.6428571428571429
4067,0.6428571428571429
4068,0.6428571428571429
4069,0.6428571428571429
4070,0.6428571428571429
4071,0.6428571428571429
4072,0.6428571428571429
4073,0.6428571428571429
4074,0.6428571428571429
4075,0.6428571428571429
4076,0.6428571428571429
4077,0.6428571428571429
4078,0.6428571428571429
4079,0.6428571428571429
4080,0.6428571428571429
4081,0.6428571428571429
4082,0.6428571428571429
4083,0.6428571428571429
4084,0.6428571428571429
4085,0.6428571428571429
4086,0.6428571428571429
4087,0.6428571428571429
4088,0.6428571428571429
4089,0.6428571428571429
4090,0.6428571428571429
4091,0.6428571428571429
4092,0.6428571428571429
4093,0.6428571428571429
4094,0.6428571428571429
4095,0.6428571428571429
4096,0.6428571428571429
4097,0.6428571428571429
4098,0.6428571428571429
4099,0.6428571428571429
4100,0.6428571428571429
4101,0.6428571428571429
4102,0.6428571428571429
4103,0.6428571428571429
4104,0.6428571428571429
4105,0.6428571428571429
4106,0.6428571428571429
4107,0.6428571428571429
4108,0.6428571428571429
4109,0.6428571428571429
4110,0.6428571428571429
4111,0.6428571428571429
4112,0.6428571428571429
4113,0.6428571428571429
4114,0.6428571428571429
4115,0.6428571428571429
4116,0.6428571428571429
4117,0.6428571428571429
4118,0.6428571428571429
4119,0.6428571428571429
4120,0.6428571428571429
4121,0.6428571428571429
4122,0.6428571428571429
4123,0.6428571428571429
4124,0.6428571428571429
4125,0.6428571428571429
4126,0.6428571428571429
4127,0.6428571428571429
4128,0.6428571428571429
4129,0.6428571428571429
4130,0.6428571428571429
4131,0.6428571428571429
4132,0.6428571428571429
4133,0.6428571428571429
4134,0.6428571428571429
4135,0.6428571428571429
4136,0.6428571428571429
4137,0.6428571428571429
4138,0.6428571428571429
4139,0.6428571428571429
4140,0.6428571428571429
4141,0.6428571428571429
4142,0.6428571428571429
4143,0.6428571428571429
4144,0.6428571428571429
4145,0.6428571428571429
4146,0.6428571428571429
4147,0.6428571428571429
4148,0.6428571428571429
4149,0.6428571428571429
4150,0.6428571428571429
4151,0.6428571428571429
4152,0.6428571428571429
4153,0.6428571428571429
4154,0.6428571428571429
4155,0.6428571428571429
4156,0.6428571428571429
4157,0.6428571428571429
4158,0.6428571428571429
4159,0.6428571428571429
4160,0.6428571428571429
4161,0.6428571428571429
4162,0.6428571428571429
4163,0.6428571428571429
4164,0.6428571428571429
4165,0.6428571428571429
4166,0.6428571428571429
4167,0.6428571428571429
4168,0.6428571428571429
4169,0.6428571428571429
4170,0.6428571428571429
4171,0.6428571428571429
4172,0.6428571428571429
4173,0.6428571428571429
4174,0.6428571428571429
4175,0.6428571428571429
4176,0.6428571428571429
4177,0.6428571428571429
4178,0.6428571428571429
4179,0.6428571428571429
4180,0.6428571428571429
4181,0.6428571428571429
4182,0.6428571428571429
4183,0.6428571428571429
4184,0.6428571428571429
4185,0.6428571428571429
4186,0.6428571428571429
4187,0.6428571428571429
4188,0.6428571428571429
4189,0.6428571428571429
4190,0.6428571428571429
4191,0.6428571428571429
4192,0.6428571428571429
4193,0.6428571428571429
4194,0.6428571428571429
4195,0.6428571428571429
4196,0.6428571428571429
4197,0.6428571428571429
4198,0.6428571428571429
4199,0.6428571428571429
4200,0.6428571428571429
4201,0.6428571428571429
4202,0.6428571428571429
4203,0.6428571428571429
4204,0.6428571428571429
4205,0.6428571428571429
4206,0.6428571428571429
4207,0.6428571428571429
4208,0.6444444444444445
4209,0.6458333333333334
4210,0.6458333333333334
4211,0.6458333333333334
4212,0.6458333333333334
4213,0.6458333333333334
4214,0.6470588235294118
4215,0.6470588235294118
4216,0.6473214285714286
4217,0.6481481481481481
4218,0.65
4219,0.65
4220,0.65
4221,0.65
4222,0.65
4223,0.65
4224,0.65
4225,0.65
4226,0.65
4227,0.65
4228,0.65
4229,0.65
4230,0.65
4231,0.65
4232,0.65
4233,0.65
4234,0.65
4235,0.65
4236,0.65
4237,0.65
4238,0.65
4239,0.65
4240,0.65
4241,0.65
4242,0.65
4243,0.65
4244,0.65
4245,0.65
4246,0.65
4247,0.65
4248,0.65
4249,0.65
4250,0.65
4251,0.65
4252,0.65
4253,0.65
4254,0.65
4255,0.65
4256,0.65
4257,0.65
4258,0.65
4259,0.65
4260,0.65
4261,0.65
4262,0.65
4263,0.65
4264,0.65
4265,0.65
4266,0.65
4267,0.65
4268,0.65
4269,0.65
4270,0.65
4271,0.65
4272,0.65
4273,0.65
4274,0.65
4275,0.65
4276,0.65
4277,0.65
4278,0.65
4279,0.65
4280,0.65
4281,0.65
4282,0.65
4283,0.65
4284,0.65
4285,0.65
4286,0.65
4287,0.65
4288,0.65
4289,0.65
4290,0.65
4291,0.65
4292,0.6515151515151515
4293,0.6521739130434783
4294,0.6527777777777778
4295,0.6538461538461539
4296,0.6538461538461539
4297,0.6538461538461539
4298,0.6538461538461539
4299,0.6538461538461539
4300,0.6538461538461539
4301,0.6538461538461539
4302,0.6538461538461539
4303,0.6538461538461539
4304,0.6538461538461539
4305,0.65625
4306,0.65625
4307,0.65625
4308,0.65625
4309,0.65625
4310,0.65625
4311,0.65625
4312,0.6571428571428571
4313,0.6571428571428571
4314,0.6571428571428571
4315,0.6571428571428571
4316,0.6571428571428571
4317,0.6571428571428571
4318,0.6578947368421053
4319,0.6578947368421053
4320,0.6590909090909091
4321,0.6610169491525424
4322,0.6666666666666666
4323,0.6666666666666666
4324,0.6666666666666666
4325,0.6666666666666666
4326,0.6666666666666666
4327,0.6666666666666666
4328,0.6666666666666666
4329,0.6666666666666666
4330,0.6666666666666666
4331,0.6666666666666666
4332,0.6666666666666666
4333,0.6666666666666666
4334,0.6666666666666666
4335,0.6666666666666666
4336,0.6666666666666666
4337,0.6666666666666666
4338,0.6666666666666666
4339,0.6666666666666666
4340,0.6666666666666666
4341,0.6666666666666666
4342,0.6666666666666666
4343,0.6666666666666666
4344,0.6666666666666666
4345,0.6666666666666666
4346,0.6666666666666666
4347,0.6666666666666666
4348,0.6666666666666666
4349,0.6666666666666666
4350,0.6666666666666666
4351,0.6666666666666666
4352,0.6666666666666666
4353,0.6666666666666666
4354,0.6666666666666666
4355,0.6666666666666666
4356,0.6666666666666666
4357,0.6666666666666666
4358,0.6666666666666666
4359,0.6666666666666666
4360,0.6666666666666666
4361,0.6666666666666666
4362,0.6666666666666666
4363,0.6666666666666666
4364,0.6666666666666666
4365,0.6666666666666666
4366,0.6666666666666666
4367,0.6666666666666666
4368,0.6666666666666666
4369,0.6666666666666666
4370,0.6666666666666666
4371,0.6666666666666666
4372,0.6666666666666666
4373,0.6666666666666666
4374,0.6666666666666666
4375,0.6666666666666666
4376,0.6666666666666666
4377,0.6666666666666666
4378,0.6666666666666666
4379,0.6666666666666666
4380,0.6666666666666666
4381,0.6666666666666666
4382,0.6666666666666666
4383,0.6666666666666666
4384,0.6666666666666666
4385,0.6666666666666666
4386,0.6666666666666666
4387,0.6666666666666666
4388,0.6666666666666666
4389,0.6666666666666666
4390,0.6666666666666666
4391,0.6666666666666666
4392,0.6666666666666666
4393,0.6666666666666666
4394,0.6666666666666666
4395,0.6666666666666666
4396,0.6666666666666666
4397,0.6666666666666666
4398,0.6666666666666666
4399,0.6666666666666666
4400,0.6666666666666666
4401,0.6666666666666666
4402,0.6666666666666666
4403,0.6666666666666666
4404,0.6666666666666666
4405,0.6666666666666666
4406,0.6666666666666666
4407,0.6666666666666666
4408,0.6666666666666666
4409,0.6666666666666666
4410,0.6666666666666666
4411,0.6666666666666666
4412,0.6666666666666666
4413,0.6666666666666666
4414,0.6666666666666666
4415,0.6666666666666666
4416,0.6666666666666666
4417,0.6666666666666666
4418,0.6666666666666666
4419,0.6666666666666666
4420,0.6666666666666666
4421,0.6666666666666666
4422,0.6666666666666666
4423,0.6666666666666666
4424,0.6666666666666666
4425,0.6666666666666666
4426,0.6666666666666666
4427,0.6666666666666666
4428,0.6666666666666666
4429,0.6666666666666666
4430,0.6666666666666666
4431,0.6666666666666666
4432,0.6666666666666666
4433,0.6666666666666666
4434,0.6666666666666666
4435,0.6666666666666666
4436,0.6666666666666666
4437,0.6666666666666666
4438,0.6666666666666666
4439,0.6666666666666666
4440,0.6666666666666666
4441,0.6666666666666666
4442,0.6666666666666666
4443,0.6666666666666666
4444,0.6666666666666666
4445,0.6666666666666666
4446,0.6666666666666666
4447,0.6666666666666666
4448,0.6666666666666666
4449,0.6666666666666666
4450,0.6666666666666666
4451,0.6666666666666666
4452,0.6666666666666666
4453,0.6666666666666666
4454,0.6666666666666666
4455,0.6666666666666666
4456,0.6666666666666666
4457,0.6666666666666666
4458,0.6666666666666666
4459,0.6666666666666666
4460,0.6666666666666666
4461,0.6666666666666666
4462,0.6666666666666666
4463,0.6666666666666666
4464,0.6666666666666666
4465,0.6666666666666666
4466,0.6666666666666666
4467,0.6666666666666666
4468,0.6666666666666666
4469,0.6666666666666666
4470,0.6666666666666666
4471,0.6666666666666666
4472,0.6666666666666666
4473,0.6666666666666666
4474,0.6666666666666666
4475,0.6666666666666666
4476,0.6666666666666666
4477,0.6666666666666666
4478,0.6666666666666666
4479,0.6666666666666666
4480,0.6666666666666666
4481,0.6666666666666666
4482,0.6666666666666666
4483,0.6666666666666666
4484,0.6666666666666666
4485,0.6666666666666666
4486,0.6666666666666666
4487,0.6666666666666666
4488,0.6666666666666666
4489,0.6666666666666666
4490,0.6666666666666666
4491,0.6666666666666666
4492,0.6666666666666666
4493,0.6666666666666666
4494,0.6666666666666666
4495,0.6666666666666666
4496,0.6666666666666666
4497,0.6666666666666666
4498,0.6666666666666666
4499,0.6666666666666666
4500,0.6666666666666666
4501,0.6666666666666666
4502,0.6666666666666666
4503,0.6666666666666666
4504,0.6666666666666666
4505,0.6666666666666666
4506,0.6666666666666666
4507,0.6666666666666666
4508,0.6666666666666666
4509,0.6666666666666666
4510,0.6666666666666666
4511,0.6666666666666666
4512,0.6666666666666666
4513,0.6666666666666666
4514,0.6666666666666666
4515,0.6666666666666666
4516,0.6666666666666666
4517,0.6666666666666666
4518,0.6666666666666666
4519,0.6666666666666666
4520,0.6666666666666666
4521,0.6666666666666666
4522,0.6666666666666666
4523,0.6666666666666666
4524,0.6666666666666666
4525,0.6666666666666666
4526,0.6666666666666666
4527,0.6666666666666666
4528,0.6666666666666666
4529,0.6666666666666666
4530,0.6666666666666666
4531,0.6666666666666666
4532,0.6666666666666666
4533,0.6666666666666666
4534,0.6666666666666666
4535,0.6666666666666666
4536,0.6666666666666666
4537,0.6666666666666666
4538,0.6666666666666666
4539,0.6666666666666666
4540,0.6666666666666666
4541,0.6666666666666666
4542,0.6666666666666666
4543,0.6666666666666666
4544,0.6666666666666666
4545,0.6666666666666666
4546,0.6666666666666666
4547,0.6666666666666666
4548,0.6666666666666666
4549,0.6666666666666666
4550,0.6666666666666666
4551,0.6666666666666666
4552,0.6666666666666666
4553,0.6666666666666666
4554,0.6666666666666666
4555,0.6666666666666666
4556,0.6666666666666666
4557,0.6666666666666666
4558,0.6666666666666666
4559,0.6666666666666666
4560,0.6666666666666666
4561,0.6666666666666666
4562,0.6666666666666666
4563,0.6666666666666666
4564,0.6666666666666666
4565,0.6666666666666666
4566,0.6666666666666666
4567,0.6666666666666666
4568,0.6666666666666666
4569,0.6666666666666666
4570,0.6666666666666666
4571,0.6666666666666666
4572,0.6666666666666666
4573,0.6666666666666666
4574,0.6666666666666666
4575,0.6666666666666666
4576,0.6666666666666666
4577,0.6666666666666666
4578,0.6666666666666666
4579,0.6666666666666666
4580,0.6666666666666666
4581,0.6666666666666666
4582,0.6666666666666666
4583,0.6666666666666666
4584,0.6666666666666666
4585,0.6666666666666666
4586,0.6666666666666666
4587,0.6666666666666666
4588,0.6666666666666666
4589,0.6666666666666666
4590,0.6666666666666666
4591,0.6666666666666666
4592,0.6666666666666666
4593,0.6666666666666666
4594,0.6666666666666666
4595,0.6666666666666666
4596,0.6666666666666666
4597,0.6666666666666666
4598,0.6666666666666666
4599,0.6666666666666666
4600,0.6666666666666666
4601,0.6666666666666666
4602,0.6666666666666666
4603,0.6666666666666666
4604,0.6666666666666666
4605,0.6666666666666666
4606,0.6666666666666666
4607,0.6666666666666666
4608,0.6666666666666666
4609,0.6666666666666666
4610,0.6666666666666666
4611,0.6666666666666666
4612,0.6666666666666666
4613,0.6666666666666666
4614,0.6666666666666666
4615,0.6666666666666666
4616,0.6666666666666666
4617,0.6666666666666666
4618,0.6666666666666666
4619,0.6666666666666666
4620,0.6666666666666666
4621,0.6666666666666666
4622,0.6666666666666666
4623,0.6666666666666666
4624,0.6666666666666666
4625,0.6666666666666666
4626,0.6666666666666666
4627,0.6666666666666666
4628,0.6666666666666666
4629,0.6666666666666666
4630,0.6666666666666666
4631,0.6666666666666666
4632,0.6666666666666666
4633,0.6666666666666666
4634,0.6666666666666666
4635,0.6666666666666666
4636,0.6666666666666666
4637,0.6666666666666666
4638,0.6666666666666666
4639,0.6666666666666666
4640,0.6666666666666666
4641,0.6666666666666666
4642,0.6666666666666666
4643,0.6666666666666666
4644,0.6666666666666666
4645,0.6666666666666666
4646,0.6666666666666666
4647,0.6666666666666666
4648,0.6666666666666666
4649,0.6666666666666666
4650,0.6666666666666666
4651,0.6666666666666666
4652,0.6666666666666666
4653,0.6666666666666666
4654,0.6666666666666666
4655,0.6666666666666666
4656,0.6666666666666666
4657,0.6666666666666666
4658,0.6666666666666666
4659,0.6666666666666666
4660,0.6666666666666666
4661,0.6666666666666666
4662,0.6666666666666666
4663,0.6666666666666666
4664,0.6666666666666666
4665,0.6666666666666666
4666,0.6666666666666666
4667,0.6666666666666666
4668,0.6666666666666666
4669,0.6666666666666666
4670,0.6666666666666666
4671,0.6666666666666666
4672,0.6666666666666666
4673,0.6666666666666666
4674,0.6666666666666666
4675,0.6666666666666666
4676,0.6666666666666666
4677,0.6666666666666666
4678,0.6666666666666666
4679,0.6666666666666666
4680,0.6666666666666666
4681,0.6666666666666666
4682,0.6666666666666666
4683,0.6666666666666666
4684,0.6666666666666666
4685,0.6666666666666666
4686,0.6666666666666666
4687,0.6666666666666666
4688,0.6666666666666666
4689,0.6666666666666666
4690,0.6666666666666666
4691,0.6666666666666666
4692,0.6666666666666666
4693,0.6666666666666666
4694,0.6666666666666666
4695,0.6666666666666666
4696,0.6666666666666666
4697,0.6666666666666666
4698,0.6666666666666666
4699,0.6666666666666666
4700,0.6666666666666666
4701,0.6666666666666666
4702,0.6666666666666666
4703,0.6666666666666666
4704,0.6666666666666666
4705,0.6666666666666666
4706,0.6666666666666666
4707,0.6666666666666666
4708,0.6666666666666666
4709,0.6666666666666666
4710,0.6666666666666666
4711,0.6666666666666666
4712,0.6666666666666666
4713,0.6666666666666666
4714,0.6666666666666666
4715,0.6666666666666666
4716,0.6666666666666666
4717,0.6666666666666666
4718,0.6666666666666666
4719,0.6666666666666666
4720,0.6666666666666666
4721,0.6666666666666666
4722,0.6666666666666666
4723,0.6666666666666666
4724,0.6666666666666666
4725,0.6666666666666666
4726,0.6666666666666666
4727,0.6666666666666666
4728,0.6666666666666666
4729,0.6666666666666666
4730,0.6666666666666666
4731,0.6666666666666666
4732,0.6666666666666666
4733,0.6666666666666666
4734,0.6666666666666666
4735,0.6666666666666666
4736,0.6666666666666666
4737,0.6666666666666666
4738,0.6666666666666666
4739,0.6666666666666666
4740,0.6666666666666666
4741,0.6666666666666666
4742,0.6666666666666666
4743,0.6666666666666666
4744,0.6666666666666666
4745,0.6666666666666666
4746,0.6666666666666666
4747,0.6666666666666666
4748,0.6666666666666666
4749,0.6666666666666666
4750,0.6666666666666666
4751,0.6666666666666666
4752,0.6666666666666666
4753,0.6666666666666666
4754,0.6666666666666666
4755,0.6666666666666666
4756,0.6666666666666666
4757,0.6666666666666666
4758,0.6666666666666666
4759,0.6666666666666666
4760,0.6666666666666666
4761,0.6666666666666666
4762,0.6666666666666666
4763,0.6666666666666666
4764,0.6666666666666666
4765,0.6666666666666666
4766,0.6666666666666666
4767,0.6666666666666666
4768,0.6666666666666666
4769,0.6666666666666666
4770,0.6666666666666666
4771,0.6666666666666666
4772,0.6666666666666666
4773,0.6666666666666666
4774,0.6666666666666666
4775,0.6666666666666666
4776,0.6666666666666666
4777,0.6666666666666666
4778,0.6666666666666666
4779,0.6666666666666666
4780,0.6666666666666666
4781,0.6666666666666666
4782,0.6666666666666666
4783,0.6666666666666666
4784,0.6666666666666666
4785,0.6666666666666666
4786,0.6666666666666666
4787,0.6666666666666666
4788,0.6666666666666666
4789,0.6666666666666666
4790,0.6666666666666666
4791,0.6666666666666666
4792,0.6666666666666666
4793,0.6666666666666666
4794,0.6666666666666666
4795,0.6666666666666666
4796,0.6666666666666666
4797,0.6666666666666666
4798,0.6666666666666666
4799,0.6666666666666666
4800,0.6666666666666666
4801,0.6666666666666666
4802,0.6666666666666666
4803,0.6666666666666666
4804,0.6666666666666666
4805,0.6666666666666666
4806,0.6666666666666666
4807,0.6666666666666666
4808,0.6666666666666666
4809,0.6666666666666666
4810,0.6666666666666666
4811,0.6666666666666666
4812,0.6666666666666666
4813,0.6666666666666666
4814,0.6666666666666666
4815,0.6666666666666666
4816,0.6666666666666666
4817,0.6666666666666666
4818,0.6666666666666666
4819,0.6666666666666666
4820,0.6666666666666666
4821,0.6666666666666666
4822,0.6666666666666666
4823,0.6666666666666666
4824,0.6666666666666666
4825,0.6666666666666666
4826,0.6666666666666666
4827,0.6666666666666666
4828,0.6666666666666666
4829,0.6666666666666666
4830,0.6666666666666666
4831,0.6666666666666666
4832,0.6666666666666666
4833,0.6666666666666666
4834,0.6666666666666666
4835,0.6666666666666666
4836,0.6666666666666666
4837,0.6666666666666666
4838,0.6666666666666666
4839,0.6666666666666666
4840,0.6666666666666666
4841,0.6666666666666666
4842,0.6666666666666666
4843,0.6666666666666666
4844,0.6666666666666666
4845,0.6666666666666666
4846,0.6666666666666666
4847,0.6666666666666666
4848,0.6666666666666666
4849,0.6666666666666666
4850,0.6666666666666666
4851,0.6666666666666666
4852,0.6666666666666666
4853,0.6666666666666666
4854,0.6666666666666666
4855,0.6666666666666666
4856,0.6666666666666666
4857,0.6666666666666666
4858,0.6666666666666666
4859,0.6666666666666666
4860,0.6666666666666666
4861,0.6666666666666666
4862,0.6666666666666666
4863,0.6666666666666666
4864,0.6666666666666666
4865,0.6666666666666666
4866,0.6666666666666666
4867,0.6666666666666666
4868,0.6666666666666666
4869,0.6666666666666666
4870,0.6666666666666666
4871,0.6666666666666666
4872,0.6666666666666666
4873,0.6666666666666666
4874,0.6666666666666666
4875,0.6666666666666666
4876,0.6666666666666666
4877,0.6666666666666666
4878,0.6666666666666666
4879,0.6666666666666666
4880,0.6666666666666666
4881,0.6666666666666666
4882,0.6666666666666666
4883,0.6666666666666666
4884,0.6666666666666666
4885,0.6666666666666666
4886,0.6666666666666666
4887,0.6666666666666666
4888,0.6666666666666666
4889,0.6666666666666666
4890,0.6666666666666666
4891,0.6666666666666666
4892,0.6666666666666666
4893,0.6666666666666666
4894,0.6666666666666666
4895,0.6666666666666666
4896,0.6666666666666666
4897,0.6666666666666666
4898,0.6666666666666666
4899,0.6666666666666666
4900,0.6666666666666666
4901,0.6666666666666666
4902,0.6666666666666666
4903,0.6666666666666666
4904,0.6666666666666666
4905,0.6666666666666666
4906,0.6666666666666666
4907,0.6666666666666666
4908,0.6666666666666666
4909,0.6666666666666666
4910,0.6666666666666666
4911,0.6666666666666666
4912,0.6666666666666666
4913,0.6666666666666666
4914,0.6666666666666666
4915,0.6666666666666666
4916,0.6666666666666666
4917,0.6666666666666666
4918,0.6666666666666666
4919,0.6666666666666666
4920,0.6666666666666666
4921,0.6666666666666666
4922,0.6666666666666666
4923,0.6666666666666666
4924,0.6666666666666666
4925,0.6666666666666666
4926,0.6666666666666666
4927,0.6666666666666666
4928,0.6666666666666666
4929,0.6666666666666666
4930,0.6666666666666666
4931,0.6666666666666666
4932,0.6666666666666666
4933,0.6666666666666666
4934,0.6666666666666666
4935,0.6666666666666666
4936,0.6666666666666666
4937,0.6666666666666666
4938,0.6666666666666666
4939,0.6666666666666666
4940,0.6666666666666666
4941,0.6666666666666666
4942,0.6666666666666666
4943,0.6666666666666666
4944,0.6666666666666666
4945,0.6666666666666666
4946,0.6666666666666666
4947,0.6666666666666666
4948,0.6666666666666666
4949,0.6666666666666666
4950,0.6666666666666666
4951,0.6666666666666666
4952,0.6666666666666666
4953,0.6666666666666666
4954,0.6666666666666666
4955,0.6666666666666666
4956,0.6666666666666666
4957,0.6666666666666666
4958,0.6666666666666666
4959,0.6666666666666666
4960,0.6666666666666666
4961,0.6666666666666666
4962,0.6666666666666666
4963,0.6666666666666666
4964,0.6666666666666666
4965,0.6666666666666666
4966,0.6666666666666666
4967,0.6666666666666666
4968,0.6666666666666666
4969,0.6666666666666666
4970,0.6666666666666666
4971,0.6666666666666666
4972,0.6666666666666666
4973,0.6666666666666666
4974,0.6666666666666666
4975,0.6666666666666666
4976,0.6666666666666666
4977,0.6666666666666666
4978,0.6666666666666666
4979,0.6666666666666666
4980,0.6666666666666666
4981,0.6666666666666666
4982,0.6666666666666666
4983,0.6666666666666666
4984,0.6666666666666666
4985,0.6666666666666666
4986,0.6666666666666666
4987,0.6666666666666666
4988,0.6666666666666666
4989,0.6666666666666666
4990,0.6666666666666666
4991,0.6666666666666666
4992,0.6666666666666666
4993,0.6666666666666666
4994,0.6666666666666666
4995,0.6666666666666666
4996,0.6666666666666666
4997,0.6666666666666666
4998,0.6666666666666666
4999,0.6666666666666666
5000,0.6666666666666666
5001,0.6666666666666666
5002,0.6666666666666666
5003,0.6666666666666666
5004,0.6666666666666666
5005,0.6666666666666666
5006,0.6666666666666666
5007,0.6666666666666666
5008,0.6666666666666666
5009,0.6666666666666666
5010,0.6666666666666666
5011,0.6666666666666666
5012,0.6666666666666666
5013,0.6666666666666666
5014,0.6666666666666666
5015,0.6666666666666666
5016,0.6666666666666666
5017,0.6666666666666666
5018,0.6666666666666666
5019,0.6666666666666666
5020,0.6666666666666666
5021,0.6666666666666666
5022,0.6666666666666666
5023,0.6666666666666666
5024,0.6666666666666666
5025,0.6666666666666666
5026,0.6666666666666666
5027,0.6666666666666666
5028,0.6666666666666666
5029,0.6666666666666666
5030,0.6666666666666666
5031,0.6666666666666666
5032,0.6666666666666666
5033,0.6666666666666666
5034,0.6666666666666666
5035,0.6666666666666666
5036,0.6666666666666666
5037,0.6666666666666666
5038,0.6666666666666666
5039,0.6666666666666666
5040,0.6666666666666666
5041,0.6666666666666666
5042,0.6666666666666666
5043,0.6666666666666666
5044,0.6666666666666666
5045,0.6666666666666666
5046,0.6666666666666666
5047,0.6666666666666666
5048,0.6666666666666666
5049,0.6666666666666666
5050,0.6666666666666666
5051,0.6666666666666666
5052,0.6666666666666666
5053,0.6666666666666666
5054,0.6666666666666666
5055,0.6666666666666666
5056,0.6666666666666666
5057,0.6666666666666666
5058,0.6666666666666666
5059,0.6666666666666666
5060,0.6666666666666666
5061,0.6666666666666666
5062,0.6666666666666666
5063,0.6666666666666666
5064,0.6666666666666666
5065,0.6666666666666666
5066,0.6666666666666666
5067,0.6666666666666666
5068,0.6666666666666666
5069,0.6666666666666666
5070,0.6666666666666666
5071,0.6666666666666666
5072,0.6666666666666666
5073,0.6666666666666666
5074,0.6666666666666666
5075,0.6666666666666666
5076,0.6666666666666666
5077,0.6666666666666666
5078,0.6666666666666666
5079,0.6666666666666666
5080,0.6666666666666666
5081,0.6666666666666666
5082,0.6666666666666666
5083,0.6666666666666666
5084,0.6666666666666666
5085,0.6666666666666666
5086,0.6666666666666666
5087,0.6666666666666666
5088,0.6666666666666666
5089,0.6666666666666666
5090,0.6666666666666666
5091,0.6666666666666666
5092,0.6666666666666666
5093,0.6666666666666666
5094,0.6666666666666666
5095,0.6666666666666666
5096,0.6666666666666666
5097,0.6666666666666666
5098,0.6666666666666666
5099,0.6666666666666666
5100,0.6666666666666666
5101,0.6666666666666666
5102,0.6666666666666666
5103,0.6666666666666666
5104,0.6666666666666666
5105,0.6666666666666666
5106,0.6666666666666666
5107,0.6666666666666666
5108,0.6666666666666666
5109,0.6666666666666666
5110,0.6666666666666666
5111,0.6666666666666666
5112,0.6666666666666666
5113,0.6666666666666666
5114,0.6666666666666666
5115,0.6666666666666666
5116,0.6666666666666666
5117,0.6666666666666666
5118,0.6666666666666666
5119,0.6666666666666666
5120,0.6666666666666666
5121,0.6666666666666666
5122,0.6666666666666666
5123,0.6666666666666666
5124,0.6666666666666666
5125,0.6666666666666666
5126,0.6666666666666666
5127,0.6666666666666666
5128,0.6666666666666666
5129,0.6666666666666666
5130,0.6666666666666666
5131,0.6666666666666666
5132,0.6666666666666666
5133,0.6666666666666666
5134,0.6666666666666666
5135,0.6666666666666666
5136,0.6666666666666666
5137,0.6666666666666666
5138,0.6666666666666666
5139,0.6666666666666666
5140,0.6666666666666666
5141,0.6666666666666666
5142,0.6666666666666666
5143,0.6666666666666666
5144,0.6666666666666666
5145,0.6666666666666666
5146,0.6666666666666666
5147,0.6666666666666666
5148,0.6666666666666666
5149,0.6666666666666666
5150,0.6666666666666666
5151,0.6666666666666666
5152,0.6666666666666666
5153,0.6666666666666666
5154,0.6666666666666666
5155,0.6666666666666666
5156,0.6666666666666666
5157,0.6666666666666666
5158,0.6666666666666666
5159,0.6666666666666666
5160,0.6666666666666666
5161,0.6666666666666666
5162,0.6666666666666666
5163,0.6666666666666666
5164,0.6666666666666666
5165,0.6666666666666666
5166,0.6666666666666666
5167,0.6666666666666666
5168,0.6666666666666666
5169,0.6666666666666666
5170,0.6666666666666666
5171,0.6666666666666666
5172,0.6666666666666666
5173,0.6666666666666666
5174,0.6666666666666666
5175,0.6666666666666666
5176,0.6666666666666666
5177,0.6666666666666666
5178,0.6666666666666666
5179,0.6666666666666666
5180,0.6666666666666666
5181,0.6666666666666666
5182,0.6666666666666666
5183,0.6666666666666666
5184,0.6666666666666666
5185,0.6666666666666666
5186,0.6666666666666666
5187,0.6666666666666666
5188,0.6666666666666666
5189,0.6666666666666666
5190,0.6666666666666666
5191,0.6666666666666666
5192,0.6666666666666666
5193,0.6666666666666666
5194,0.6666666666666666
5195,0.6666666666666666
5196,0.6666666666666666
5197,0.6666666666666666
5198,0.6666666666666666
5199,0.6666666666666666
5200,0.6666666666666666
5201,0.6666666666666666
5202,0.6666666666666666
5203,0.6666666666666666
5204,0.6666666666666666
5205,0.6666666666666666
5206,0.6666666666666666
5207,0.6666666666666666
5208,0.6666666666666666
5209,0.6666666666666666
5210,0.6666666666666666
5211,0.6666666666666666
5212,0.6666666666666666
5213,0.6666666666666666
5214,0.6666666666666666
5215,0.6666666666666666
5216,0.6666666666666666
5217,0.6666666666666666
5218,0.6666666666666666
5219,0.6666666666666666
5220,0.6666666666666666
5221,0.6666666666666666
5222,0.6666666666666666
5223,0.6666666666666666
5224,0.6666666666666666
5225,0.6666666666666666
5226,0.6666666666666666
5227,0.6666666666666666
5228,0.6666666666666666
5229,0.6666666666666666
5230,0.6666666666666666
5231,0.6666666666666666
5232,0.6666666666666666
5233,0.6666666666666666
5234,0.6666666666666666
5235,0.6666666666666666
5236,0.6666666666666666
5237,0.6666666666666666
5238,0.6666666666666666
5239,0.6666666666666666
5240,0.6666666666666666
5241,0.6666666666666666
5242,0.6666666666666666
5243,0.6666666666666666
5244,0.6666666666666666
5245,0.6666666666666666
5246,0.6666666666666666
5247,0.6666666666666666
5248,0.6666666666666666
5249,0.6666666666666666
5250,0.6666666666666666
5251,0.6666666666666666
5252,0.6666666666666666
5253,0.6666666666666666
5254,0.6666666666666666
5255,0.6666666666666666
5256,0.6666666666666666
5257,0.6666666666666666
5258,0.6666666666666666
5259,0.6666666666666666
5260,0.6666666666666666
5261,0.6666666666666666
5262,0.6666666666666666
5263,0.6666666666666666
5264,0.6666666666666666
5265,0.6666666666666666
5266,0.6666666666666666
5267,0.6666666666666666
5268,0.6666666666666666
5269,0.6666666666666666
5270,0.6666666666666666
5271,0.6666666666666666
5272,0.6666666666666666
5273,0.6666666666666666
5274,0.6666666666666666
5275,0.6666666666666666
5276,0.6666666666666666
5277,0.6666666666666666
5278,0.6666666666666666
5279,0.6666666666666666
5280,0.6666666666666666
5281,0.6666666666666666
5282,0.6666666666666666
5283,0.6666666666666666
5284,0.6666666666666666
5285,0.6666666666666666
5286,0.6666666666666666
5287,0.6666666666666666
5288,0.6666666666666666
5289,0.6666666666666666
5290,0.6666666666666666
5291,0.6666666666666666
5292,0.6666666666666666
5293,0.6666666666666666
5294,0.6666666666666666
5295,0.6666666666666666
5296,0.6666666666666666
5297,0.6666666666666666
5298,0.6666666666666666
5299,0.6666666666666666
5300,0.6666666666666666
5301,0.6666666666666666
5302,0.6666666666666666
5303,0.6666666666666666
5304,0.6666666666666666
5305,0.6666666666666666
5306,0.6666666666666666
5307,0.6666666666666666
5308,0.6666666666666666
5309,0.6666666666666666
5310,0.6666666666666666
5311,0.6666666666666666
5312,0.6666666666666666
5313,0.6666666666666666
5314,0.6666666666666666
5315,0.6666666666666666
5316,0.6666666666666666
5317,0.6666666666666666
5318,0.6666666666666666
5319,0.6666666666666666
5320,0.6666666666666666
5321,0.6666666666666666
5322,0.6666666666666666
5323,0.6666666666666666
5324,0.6666666666666666
5325,0.6666666666666666
5326,0.6666666666666666
5327,0.6666666666666666
5328,0.6666666666666666
5329,0.6666666666666666
5330,0.6666666666666666
5331,0.6666666666666666
5332,0.6666666666666666
5333,0.6666666666666666
5334,0.6666666666666666
5335,0.6666666666666666
5336,0.6666666666666666
5337,0.6666666666666666
5338,0.6666666666666666
5339,0.6666666666666666
5340,0.6666666666666666
5341,0.6666666666666666
5342,0.6666666666666666
5343,0.6666666666666666
5344,0.6666666666666666
5345,0.6666666666666666
5346,0.6666666666666666
5347,0.6666666666666666
5348,0.6666666666666666
5349,0.6666666666666666
5350,0.6666666666666666
5351,0.6666666666666666
5352,0.6666666666666666
5353,0.6666666666666666
5354,0.6666666666666666
5355,0.6666666666666666
5356,0.6666666666666666
5357,0.6666666666666666
5358,0.6666666666666666
5359,0.6666666666666666
5360,0.6666666666666666
5361,0.6666666666666666
5362,0.6666666666666666
5363,0.6666666666666666
5364,0.6666666666666666
5365,0.6666666666666666
5366,0.6666666666666666
5367,0.6666666666666666
5368,0.6666666666666666
5369,0.6666666666666666
5370,0.6666666666666666
5371,0.6666666666666666
5372,0.6666666666666666
5373,0.6666666666666666
5374,0.6666666666666666
5375,0.6666666666666666
5376,0.6666666666666666
5377,0.6666666666666666
5378,0.6666666666666666
5379,0.6666666666666666
5380,0.6666666666666666
5381,0.6666666666666666
5382,0.6666666666666666
5383,0.6666666666666666
5384,0.6666666666666666
5385,0.6666666666666666
5386,0.6666666666666666
5387,0.6666666666666666
5388,0.6666666666666666
5389,0.6666666666666666
5390,0.6666666666666666
5391,0.6666666666666666
5392,0.6666666666666666
5393,0.6666666666666666
5394,0.6666666666666666
5395,0.6666666666666666
5396,0.6666666666666666
5397,0.6666666666666666
5398,0.6666666666666666
5399,0.6666666666666666
5400,0.6666666666666666
5401,0.6666666666666666
5402,0.6666666666666666
5403,0.6666666666666666
5404,0.6666666666666666
5405,0.6666666666666666
5406,0.6666666666666666
5407,0.6666666666666666
5408,0.6666666666666666
5409,0.6666666666666666
5410,0.6666666666666666
5411,0.6666666666666666
5412,0.6666666666666666
5413,0.6666666666666666
5414,0.6666666666666666
5415,0.6666666666666666
5416,0.6666666666666666
5417,0.6666666666666666
5418,0.6666666666666666
5419,0.6666666666666666
5420,0.6666666666666666
5421,0.6666666666666666
5422,0.6666666666666666
5423,0.6666666666666666
5424,0.6666666666666666
5425,0.6666666666666666
5426,0.6666666666666666
5427,0.6666666666666666
5428,0.6666666666666666
5429,0.6666666666666666
5430,0.6666666666666666
5431,0.6666666666666666
5432,0.6666666666666666
5433,0.6666666666666666
5434,0.6666666666666666
5435,0.6666666666666666
5436,0.6666666666666666
5437,0.6666666666666666
5438,0.6666666666666666
5439,0.6666666666666666
5440,0.6666666666666666
5441,0.6666666666666666
5442,0.6666666666666666
5443,0.6666666666666666
5444,0.6666666666666666
5445,0.6666666666666666
5446,0.6666666666666666
5447,0.671875
5448,0.6724137931034483
5449,0.6730769230769231
5450,0.6730769230769231
5451,0.6764705882352942
5452,0.6764705882352942
5453,0.6764705882352942
5454,0.6764705882352942
5455,0.6785714285714286
5456,0.6785714285714286
5457,0.6785714285714286
5458,0.6785714285714286
5459,0.6785714285714286
5460,0.6785714285714286
5461,0.6785714285714286
5462,0.6785714285714286
5463,0.6785714285714286
5464,0.6785714285714286
5465,0.6785714285714286
5466,0.6785714285714286
5467,0.6785714285714286
5468,0.6785714285714286
5469,0.6785714285714286
5470,0.6785714285714286
5471,0.68
5472,0.68
5473,0.68
5474,0.68
5475,0.68
5476,0.68
5477,0.68
5478,0.6818181818181818
5479,0.6818181818181818
5480,0.6818181818181818
5481,0.6818181818181818
5482,0.6818181818181818
5483,0.6818181818181818
5484,0.6818181818181818
5485,0.6818181818181818
5486,0.6818181818181818
5487,0.6818181818181818
5488,0.6818181818181818
5489,0.6818181818181818
5490,0.6818181818181818
5491,0.6818181818181818
5492,0.6818181818181818
5493,0.6818181818181818
5494,0.6818181818181818
5495,0.6818181818181818
5496,0.6818181818181818
5497,0.6818181818181818
5498,0.6818181818181818
5499,0.6818181818181818
5500,0.6818181818181818
5501,0.6818181818181818
5502,0.6818181818181818
5503,0.6818181818181818
5504,0.6818181818181818
5505,0.6818181818181818
5506,0.6818181818181818
5507,0.6818181818181818
5508,0.6818181818181818
5509,0.6818181818181818
5510,0.6818181818181818
5511,0.6833333333333333
5512,0.6833333333333333
5513,0.6833333333333333
5514,0.6842105263157895
5515,0.6842105263157895
5516,0.6851851851851852
5517,0.6857142857142857
5518,0.6857142857142857
5519,0.6875
5520,0.6875
5521,0.6875
5522,0.6875
5523,0.6875
5524,0.6875
5525,0.6875
5526,0.6875
5527,0.6875
5528,0.6875
5529,0.6875
5530,0.6875
5531,0.6875
5532,0.6875
5533,0.6875
5534,0.6875
5535,0.6875
5536,0.6875
5537,0.6875
5538,0.6875
5539,0.6875
5540,0.6875
5541,0.6875
5542,0.6875
5543,0.6875
5544,0.6875
5545,0.6875
5546,0.6875
5547,0.6875
5548,0.6875
5549,0.6875
5550,0.6875
5551,0.6875
5552,0.6875
5553,0.6875
5554,0.6875
5555,0.6875
5556,0.6875
5557,0.6875
5558,0.6875
5559,0.6875
5560,0.6875
5561,0.6875
5562,0.6875
5563,0.6875
5564,0.6875
5565,0.6875
5566,0.6875
5567,0.6875
5568,0.6875
5569,0.6875
5570,0.6875
5571,0.6875
5572,0.6875
5573,0.6875
5574,0.6875
5575,0.6875
5576,0.6875
5577,0.6875
5578,0.6875
5579,0.6875
5580,0.6875
5581,0.6875
5582,0.6875
5583,0.6875
5584,0.6875
5585,0.6875
5586,0.6875
5587,0.6875
5588,0.6875
5589,0.6875
5590,0.6875
5591,0.6875
5592,0.6875
5593,0.6875
5594,0.6875
5595,0.6875
5596,0.6875
5597,0.6875
5598,0.6875
5599,0.6875
5600,0.6875
5601,0.6875
5602,0.6875
5603,0.6875
5604,0.6875
5605,0.6875
5606,0.6875
5607,0.6875
5608,0.6875
5609,0.6875
5610,0.6875
5611,0.6875
5612,0.6875
5613,0.6875
5614,0.6896551724137931
5615,0.6904761904761905
5616,0.6911764705882353
5617,0.6923076923076923
5618,0.6923076923076923
5619,0.6923076923076923
5620,0.6923076923076923
5621,0.6923076923076923
5622,0.6923076923076923
5623,0.6923076923076923
5624,0.6923076923076923
5625,0.6923076923076923
5626,0.6923076923076923
5627,0.6923076923076923
5628,0.6923076923076923
5629,0.6923076923076923
5630,0.6944444444444444
5631,0.6944444444444444
5632,0.6944444444444444
5633,0.6951219512195121
5634,0.696969696969697
5635,0.6976744186046512
5636,0.7
5637,0.7
5638,0.7
5639,0.7
5640,0.7
5641,0.7
5642,0.7
5643,0.7
5644,0.7
5645,0.7
5646,0.7
5647,0.7
5648,0.7
5649,0.7
5650,0.7
5651,0.7
5652,0.7
5653,0.7
5654,0.7
5655,0.7
5656,0.7
5657,0.7
5658,0.7
5659,0.7
5660,0.7
5661,0.7
5662,0.7
5663,0.7
5664,0.7
5665,0.7
5666,0.7
5667,0.7
5668,0.7
5669,0.7
5670,0.7
5671,0.7
5672,0.7
5673,0.7
5674,0.7
5675,0.7
5676,0.7
5677,0.7
5678,0.7
5679,0.7
5680,0.7
5681,0.7
5682,0.7
5683,0.7019230769230769
5684,0.7037037037037037
5685,0.7037037037037037
5686,0.7037037037037037
5687,0.7037037037037037
5688,0.7037037037037037
5689,0.7037037037037037
5690,0.7037037037037037
5691,0.7037037037037037
5692,0.7037037037037037
5693,0.7037037037037037
5694,0.7037037037037037
5695,0.7037037037037037
5696,0.7037037037037037
5697,0.7037037037037037
5698,0.7045454545454546
5699,0.7058823529411765
5700,0.7058823529411765
5701,0.7068965517241379
5702,0.7083333333333334
5703,0.7083333333333334
5704,0.7083333333333334
5705,0.7083333333333334
5706,0.7083333333333334
5707,0.7083333333333334
5708,0.7083333333333334
5709,0.7083333333333334
5710,0.7083333333333334
5711,0.7083333333333334
5712,0.7083333333333334
5713,0.7083333333333334
5714,0.7083333333333334
5715,0.7083333333333334
5716,0.7083333333333334
5717,0.7083333333333334
5718,0.7083333333333334
5719,0.7083333333333334
5720,0.7083333333333334
5721,0.7083333333333334
5722,0.7083333333333334
5723,0.7083333333333334
5724,0.7083333333333334
5725,0.7083333333333334
5726,0.7083333333333334
5727,0.7083333333333334
5728,0.7083333333333334
5729,0.7083333333333334
5730,0.7083333333333334
5731,0.7083333333333334
5732,0.7083333333333334
5733,0.7105263157894737
5734,0.7105263157894737
5735,0.7142857142857143
5736,0.7142857142857143
5737,0.7142857142857143
5738,0.7142857142857143
5739,0.7142857142857143
5740,0.7142857142857143
5741,0.7142857142857143
5742,0.7142857142857143
5743,0.7142857142857143
5744,0.7142857142857143
5745,0.7142857142857143
5746,0.7142857142857143
5747,0.7142857142857143
5748,0.7142857142857143
5749,0.7142857142857143
5750,0.7142857142857143
5751,0.7142857142857143
5752,0.7142857142857143
5753,0.7142857142857143
5754,0.7142857142857143
5755,0.7142857142857143
5756,0.7142857142857143
5757,0.7142857142857143
5758,0.7142857142857143
5759,0.7142857142857143
5760,0.7142857142857143
5761,0.7142857142857143
5762,0.7142857142857143
5763,0.7142857142857143
5764,0.7142857142857143
5765,0.7142857142857143
5766,0.7142857142857143
5767,0.7142857142857143
5768,0.7142857142857143
5769,0.7142857142857143
5770,0.7142857142857143
5771,0.7142857142857143
5772,0.7142857142857143
5773,0.7142857142857143
5774,0.7142857142857143
5775,0.7142857142857143
5776,0.7142857142857143
5777,0.7142857142857143
5778,0.7142857142857143
5779,0.7142857142857143
5780,0.7142857142857143
5781,0.7142857142857143
5782,0.7142857142857143
5783,0.7142857142857143
5784,0.7142857142857143
5785,0.7142857142857143
5786,0.7142857142857143
5787,0.7142857142857143
5788,0.7142857142857143
5789,0.7142857142857143
5790,0.7142857142857143
5791,0.7142857142857143
5792,0.7142857142857143
5793,0.7142857142857143
5794,0.7142857142857143
5795,0.7142857142857143
5796,0.7142857142857143
5797,0.7142857142857143
5798,0.7142857142857143
5799,0.7142857142857143
5800,0.7142857142857143
5801,0.7142857142857143
5802,0.7142857142857143
5803,0.7142857142857143
5804,0.7142857142857143
5805,0.7142857142857143
5806,0.7142857142857143
5807,0.7142857142857143
5808,0.7142857142857143
5809,0.7142857142857143
5810,0.7142857142857143
5811,0.7142857142857143
5812,0.7142857142857143
5813,0.7142857142857143
5814,0.7142857142857143
5815,0.7142857142857143
5816,0.7142857142857143
5817,0.7142857142857143
5818,0.7142857142857143
5819,0.7142857142857143
5820,0.7142857142857143
5821,0.7142857142857143
5822,0.7142857142857143
5823,0.7142857142857143
5824,0.7142857142857143
5825,0.7142857142857143
5826,0.7142857142857143
5827,0.7142857142857143
5828,0.7142857142857143
5829,0.7142857142857143
5830,0.7142857142857143
5831,0.7142857142857143
5832,0.7142857142857143
5833,0.7142857142857143
5834,0.7142857142857143
5835,0.7142857142857143
5836,0.7142857142857143
5837,0.7142857142857143
5838,0.7142857142857143
5839,0.7142857142857143
5840,0.7142857142857143
5841,0.7142857142857143
5842,0.7142857142857143
5843,0.7142857142857143
5844,0.7142857142857143
5845,0.7142857142857143
5846,0.7142857142857143
5847,0.7142857142857143
5848,0.7142857142857143
5849,0.7142857142857143
5850,0.7142857142857143
5851,0.7142857142857143
5852,0.7142857142857143
5853,0.7142857142857143
5854,0.7142857142857143
5855,0.7142857142857143
5856,0.7142857142857143
5857,0.7142857142857143
5858,0.7142857142857143
5859,0.7142857142857143
5860,0.7142857142857143
5861,0.7142857142857143
5862,0.7142857142857143
5863,0.7142857142857143
5864,0.7142857142857143
5865,0.7142857142857143
5866,0.7142857142857143
5867,0.7142857142857143
5868,0.7142857142857143
5869,0.7142857142857143
5870,0.7142857142857143
5871,0.7142857142857143
5872,0.7142857142857143
5873,0.7142857142857143
5874,0.7142857142857143
5875,0.7142857142857143
5876,0.7142857142857143
5877,0.7142857142857143
5878,0.7142857142857143
5879,0.7142857142857143
5880,0.7142857142857143
5881,0.7142857142857143
5882,0.7142857142857143
5883,0.7142857142857143
5884,0.7142857142857143
5885,0.7142857142857143
5886,0.7142857142857143
5887,0.7142857142857143
5888,0.7142857142857143
5889,0.7142857142857143
5890,0.7142857142857143
5891,0.7142857142857143
5892,0.7142857142857143
5893,0.7142857142857143
5894,0.7142857142857143
5895,0.7142857142857143
5896,0.7142857142857143
5897,0.7142857142857143
5898,0.7142857142857143
5899,0.7142857142857143
5900,0.7142857142857143
5901,0.7142857142857143
5902,0.7142857142857143
5903,0.7142857142857143
5904,0.7142857142857143
5905,0.7142857142857143
5906,0.7142857142857143
5907,0.7142857142857143
5908,0.7142857142857143
5909,0.7142857142857143
5910,0.7142857142857143
5911,0.7142857142857143
5912,0.7142857142857143
5913,0.7142857142857143
5914,0.7142857142857143
5915,0.717391304347826
5916,0.717948717948718
5917,0.71875
5918,0.71875
5919,0.71875
5920,0.72
5921,0.72
5922,0.72
5923,0.7222222222222222
5924,0.7222222222222222
5925,0.7222222222222222
5926,0.7222222222222222
5927,0.7222222222222222
5928,0.7222222222222222
5929,0.7222222222222222
5930,0.7222222222222222
5931,0.7222222222222222
5932,0.7222222222222222
5933,0.7222222222222222
5934,0.7222222222222222
5935,0.7222222222222222
5936,0.7222222222222222
5937,0.7222222222222222
5938,0.7222222222222222
5939,0.7222222222222222
5940,0.7222222222222222
5941,0.7222222222222222
5942,0.7222222222222222
5943,0.7222222222222222
5944,0.7222222222222222
5945,0.7222222222222222
5946,0.7222222222222222
5947,0.7222222222222222
5948,0.7222222222222222
5949,0.7222222222222222
5950,0.7222222222222222
5951,0.7222222222222222
5952,0.7222222222222222
5953,0.7222222222222222
5954,0.7222222222222222
5955,0.7222222222222222
5956,0.7222222222222222
5957,0.7222222222222222
5958,0.7222222222222222
5959,0.7222222222222222
5960,0.7222222222222222
5961,0.7222222222222222
5962,0.7222222222222222
5963,0.7222222222222222
5964,0.7222222222222222
5965,0.7222222222222222
5966,0.7222222222222222
5967,0.7222222222222222
5968,0.7222222222222222
5969,0.7222222222222222
5970,0.7222222222222222
5971,0.7222222222222222
5972,0.7222222222222222
5973,0.7222222222222222
5974,0.7222222222222222
5975,0.7222222222222222
5976,0.725
5977,0.7272727272727273
5978,0.7272727272727273
5979,0.7272727272727273
5980,0.7272727272727273
5981,0.7272727272727273
5982,0.7272727272727273
5983,0.7272727272727273
5984,0.7272727272727273
5985,0.7272727272727273
5986,0.7283950617283951
5987,0.7307692307692307
5988,0.7307692307692307
5989,0.7307692307692307
5990,0.7307692307692307
5991,0.7333333333333333
5992,0.7333333333333333
5993,0.7333333333333333
5994,0.7333333333333333
5995,0.7333333333333333
5996,0.7333333333333333
5997,0.7333333333333333
5998,0.7333333333333333
5999,0.7333333333333333
6000,0.7333333333333333
6001,0.7333333333333333
6002,0.7333333333333333
6003,0.7333333333333333
6004,0.7333333333333333
6005,0.7333333333333333
6006,0.7333333333333333
6007,0.7333333333333333
6008,0.7333333333333333
6009,0.7333333333333333
6010,0.7333333333333333
6011,0.7333333333333333
6012,0.7333333333333333
6013,0.7333333333333333
6014,0.7333333333333333
6015,0.7333333333333333
6016,0.7333333333333333
6017,0.7333333333333333
6018,0.7333333333333333
6019,0.7333333333333333
6020,0.7333333333333333
6021,0.7333333333333333
6022,0.7333333333333333
6023,0.7333333333333333
6024,0.7333333333333333
6025,0.7333333333333333
6026,0.7333333333333333
6027,0.7333333333333333
6028,0.7333333333333333
6029,0.7333333333333333
6030,0.7333333333333333
6031,0.7333333333333333
6032,0.7333333333333333
6033,0.7333333333333333
6034,0.7352941176470589
6035,0.7368421052631579
6036,0.7368421052631579
6037,0.7380952380952381
6038,0.7380952380952381
6039,0.74
6040,0.7407407407407407
6041,0.7407407407407407
6042,0.7407407407407407
6043,0.7407407407407407
6044,0.7407407407407407
6045,0.7428571428571429
6046,0.7435897435897436
6047,0.7435897435897436
6048,0.7435897435897436
6049,0.75
6050,0.75
6051,0.75
6052,0.75
6053,0.75
6054,0.75
6055,0.75
6056,0.75
6057,0.75
6058,0.75
6059,0.75
6060,0.75
6061,0.75
6062,0.75
6063,0.75
6064,0.75
6065,0.75
6066,0.75
6067,0.75
6068,0.75
6069,0.75
6070,0.75
6071,0.75
6072,0.75
6073,0.75
6074,0.75
6075,0.75
6076,0.75
6077,0.75
6078,0.75
6079,0.75
6080,0.75
6081,0.75
6082,0.75
6083,0.75
6084,0.75
6085,0.75
6086,0.75
6087,0.75
6088,0.75
6089,0.75
6090,0.75
6091,0.75
6092,0.75
6093,0.75
6094,0.75
6095,0.75
6096,0.75
6097,0.75
6098,0.75
6099,0.75
6100,0.75
6101,0.75
6102,0.75
6103,0.75
6104,0.75
6105,0.75
6106,0.75
6107,0.75
6108,0.75
6109,0.75
6110,0.75
6111,0.75
6112,0.75
6113,0.75
6114,0.75
6115,0.75
6116,0.75
6117,0.75
6118,0.75
6119,0.75
6120,0.75
6121,0.75
6122,0.75
6123,0.75
6124,0.75
6125,0.75
6126,0.75
6127,0.75
6128,0.75
6129,0.75
6130,0.75
6131,0.75
6132,0.75
6133,0.75
6134,0.75
6135,0.75
6136,0.75
6137,0.75
6138,0.75
6139,0.75
6140,0.75
6141,0.75
6142,0.75
6143,0.75
6144,0.75
6145,0.75
6146,0.75
6147,0.75
6148,0.75
6149,0.75
6150,0.75
6151,0.75
6152,0.75
6153,0.75
6154,0.75
6155,0.75
6156,0.75
6157,0.75
6158,0.75
6159,0.75
6160,0.75
6161,0.75
6162,0.75
6163,0.75
6164,0.75
6165,0.75
6166,0.75
6167,0.75
6168,0.75
6169,0.75
6170,0.75
6171,0.75
6172,0.75
6173,0.75
6174,0.75
6175,0.75
6176,0.75
6177,0.75
6178,0.75
6179,0.75
6180,0.75
6181,0.75
6182,0.75
6183,0.75
6184,0.75
6185,0.75
6186,0.75
6187,0.75
6188,0.75
6189,0.75
6190,0.75
6191,0.75
6192,0.75
6193,0.75
6194,0.75
6195,0.75
6196,0.75
6197,0.75
6198,0.75
6199,0.75
6200,0.75
6201,0.75
6202,0.75
6203,0.75
6204,0.75
6205,0.75
6206,0.75
6207,0.75
6208,0.75
6209,0.75
6210,0.75
6211,0.75
6212,0.75
6213,0.75
6214,0.75
6215,0.75
6216,0.75
6217,0.75
6218,0.75
6219,0.75
6220,0.75
6221,0.75
6222,0.75
6223,0.75
6224,0.75
6225,0.75
6226,0.75
6227,0.75
6228,0.75
6229,0.75
6230,0.75
6231,0.75
6232,0.75
6233,0.75
6234,0.75
6235,0.75
6236,0.75
6237,0.75
6238,0.75
6239,0.75
6240,0.75
6241,0.75
6242,0.75
6243,0.75
6244,0.75
6245,0.75
6246,0.75
6247,0.75
6248,0.75
6249,0.75
6250,0.75
6251,0.75
6252,0.75
6253,0.75
6254,0.75
6255,0.75
6256,0.75
6257,0.75
6258,0.75
6259,0.75
6260,0.75
6261,0.75
6262,0.75
6263,0.75
6264,0.75
6265,0.75
6266,0.75
6267,0.75
6268,0.75
6269,0.75
6270,0.75
6271,0.75
6272,0.75
6273,0.75
6274,0.75
6275,0.75
6276,0.75
6277,0.75
6278,0.75
6279,0.75
6280,0.75
6281,0.75
6282,0.75
6283,0.75
6284,0.75
6285,0.75
6286,0.75
6287,0.75
6288,0.75
6289,0.75
6290,0.75
6291,0.75
6292,0.75
6293,0.75
6294,0.75
6295,0.75
6296,0.75
6297,0.75
6298,0.75
6299,0.75
6300,0.75
6301,0.75
6302,0.75
6303,0.75
6304,0.75
6305,0.75
6306,0.75
6307,0.75
6308,0.7528735632183908
6309,0.7575757575757576
6310,0.7575757575757576
6311,0.7575757575757576
6312,0.7608695652173914
6313,0.7610619469026548
6314,0.7619047619047619
6315,0.7619047619047619
6316,0.7619047619047619
6317,0.7631578947368421
6318,0.7666666666666667
6319,0.7666666666666667
6320,0.7666666666666667
6321,0.7666666666666667
6322,0.7678571428571429
6323,0.7692307692307693
6324,0.7692307692307693
6325,0.7692307692307693
6326,0.7692307692307693
6327,0.7702702702702703
6328,0.7708333333333334
6329,0.7708333333333334
6330,0.7727272727272727
6331,0.7727272727272727
6332,0.7727272727272727
6333,0.7727272727272727
6334,0.7727272727272727
6335,0.7727272727272727
6336,0.7727272727272727
6337,0.7727272727272727
6338,0.775
6339,0.7777777777777778
6340,0.7777777777777778
6341,0.7777777777777778
6342,0.7777777777777778
6343,0.7777777777777778
6344,0.7777777777777778
6345,0.7777777777777778
6346,0.7777777777777778
6347,0.7777777777777778
6348,0.7777777777777778
6349,0.7777777777777778
6350,0.7777777777777778
6351,0.7777777777777778
6352,0.7777777777777778
6353,0.7777777777777778
6354,0.7777777777777778
6355,0.7777777777777778
6356,0.7777777777777778
6357,0.7777777777777778
6358,0.7777777777777778
6359,0.7777777777777778
6360,0.7777777777777778
6361,0.7777777777777778
6362,0.7777777777777778
6363,0.7777777777777778
6364,0.7777777777777778
6365,0.7777777777777778
6366,0.7777777777777778
6367,0.7777777777777778
6368,0.7777777777777778
6369,0.7777777777777778
6370,0.78125
6371,0.78125
6372,0.7857142857142857
6373,0.7857142857142857
6374,0.7857142857142857
6375,0.7857142857142857
6376,0.7857142857142857
6377,0.7857142857142857
6378,0.7857142857142857
6379,0.7857142857142857
6380,0.7857142857142857
6381,0.7857142857142857
6382,0.7857142857142857
6383,0.7857142857142857
6384,0.7857142857142857
6385,0.7857142857142857
6386,0.7857142857142857
6387,0.7857142857142857
6388,0.7857142857142857
6389,0.7857142857142857
6390,0.7857142857142857
6391,0.7857142857142857
6392,0.7857142857142857
6393,0.7857142857142857
6394,0.7857142857142857
6395,0.7857142857142857
6396,0.7857142857142857
6397,0.7857142857142857
6398,0.7857142857142857
6399,0.7857142857142857
6400,0.7857142857142857
6401,0.7857142857142857
6402,0.7857142857142857
6403,0.7857142857142857
6404,0.7857142857142857
6405,0.7857142857142857
6406,0.7857142857142857
6407,0.7857142857142857
6408,0.7857142857142857
6409,0.7878787878787878
6410,0.7878787878787878
6411,0.7916666666666666
6412,0.7916666666666666
6413,0.7916666666666666
6414,0.7916666666666666
6415,0.7916666666666666
6416,0.7916666666666666
6417,0.7941176470588235
6418,0.7948717948717948
6419,0.8
6420,0.8
6421,0.8
6422,0.8
6423,0.8
6424,0.8
6425,0.8
6426,0.8
6427,0.8
6428,0.8
6429,0.8
6430,0.8
6431,0.8
6432,0.8
6433,0.8
6434,0.8
6435,0.8
6436,0.8
6437,0.8
6438,0.8
6439,0.8
6440,0.8
6441,0.8055555555555556
6442,0.8055555555555556
6443,0.8055555555555556
6444,0.8076923076923077
6445,0.8095238095238095
6446,0.8095238095238095
6447,0.8095238095238095
6448,0.8125
6449,0.8125
6450,0.8125
6451,0.8125
6452,0.8125
6453,0.8125
6454,0.8125
6455,0.8125
6456,0.8125
6457,0.8125
6458,0.8125
6459,0.8125
6460,0.8125
6461,0.8125
6462,0.8125
6463,0.8125
6464,0.8125
6465,0.8125
6466,0.8125
6467,0.8125
6468,0.8125
6469,0.8125
6470,0.8125
6471,0.8125
6472,0.8148148148148148
6473,0.8170731707317073
6474,0.8181818181818182
6475,0.8181818181818182
6476,0.8181818181818182
6477,0.8181818181818182
6478,0.8205128205128205
6479,0.8333333333333334
6480,0.8333333333333334
6481,0.8333333333333334
6482,0.8333333333333334
6483,0.8333333333333334
6484,0.8333333333333334
6485,0.8333333333333334
6486,0.8333333333333334
6487,0.8333333333333334
6488,0.8333333333333334
6489,0.8333333333333334
6490,0.8333333333333334
6491,0.8333333333333334
6492,0.8333333333333334
6493,0.8333333333333334
6494,0.8333333333333334
6495,0.8333333333333334
6496,0.8333333333333334
6497,0.8333333333333334
6498,0.8333333333333334
6499,0.8333333333333334
6500,0.8333333333333334
6501,0.8333333333333334
6502,0.8333333333333334
6503,0.8333333333333334
6504,0.8333333333333334
6505,0.8333333333333334
6506,0.8333333333333334
6507,0.8333333333333334
6508,0.8333333333333334
6509,0.8333333333333334
6510,0.8333333333333334
6511,0.8333333333333334
6512,0.8333333333333334
6513,0.8333333333333334
6514,0.8333333333333334
6515,0.8333333333333334
6516,0.8333333333333334
6517,0.8333333333333334
6518,0.8333333333333334
6519,0.8333333333333334
6520,0.8333333333333334
6521,0.8333333333333334
6522,0.8333333333333334
6523,0.8333333333333334
6524,0.8333333333333334
6525,0.8333333333333334
6526,0.8333333333333334
6527,0.8333333333333334
6528,0.8333333333333334
6529,0.8333333333333334
6530,0.8333333333333334
6531,0.8333333333333334
6532,0.8333333333333334
6533,0.8333333333333334
6534,0.8333333333333334
6535,0.8333333333333334
6536,0.8333333333333334
6537,0.8333333333333334
6538,0.8333333333333334
6539,0.8333333333333334
6540,0.8333333333333334
6541,0.8333333333333334
6542,0.8333333333333334
6543,0.8333333333333334
6544,0.8333333333333334
6545,0.8333333333333334
6546,0.8333333333333334
6547,0.8333333333333334
6548,0.8333333333333334
6549,0.8333333333333334
6550,0.8333333333333334
6551,0.8333333333333334
6552,0.8333333333333334
6553,0.8333333333333334
6554,0.8333333333333334
6555,0.8333333333333334
6556,0.8333333333333334
6557,0.8333333333333334
6558,0.8333333333333334
6559,0.8333333333333334
6560,0.8333333333333334
6561,0.8333333333333334
6562,0.8333333333333334
6563,0.8333333333333334
6564,0.8333333333333334
6565,0.8333333333333334
6566,0.8333333333333334
6567,0.8333333333333334
6568,0.8333333333333334
6569,0.8333333333333334
6570,0.8333333333333334
6571,0.8333333333333334
6572,0.8333333333333334
6573,0.8333333333333334
6574,0.8333333333333334
6575,0.8333333333333334
6576,0.8333333333333334
6577,0.8333333333333334
6578,0.8333333333333334
6579,0.8333333333333334
6580,0.8333333333333334
6581,0.8378378378378378
6582,0.8452380952380952
6583,0.8461538461538461
6584,0.8461538461538461
6585,0.8484848484848485
6586,0.8484848484848485
6587,0.8484848484848485
6588,0.85
6589,0.85
6590,0.85
6591,0.85
6592,0.85
6593,0.8518518518518519
6594,0.8518518518518519
6595,0.8518518518518519
6596,0.8518518518518519
6597,0.8571428571428571
6598,0.8571428571428571
6599,0.8571428571428571
6600,0.8571428571428571
6601,0.8571428571428571
6602,0.8571428571428571
6603,0.8571428571428571
6604,0.8571428571428571
6605,0.8571428571428571
6606,0.8571428571428571
6607,0.8571428571428571
6608,0.8571428571428571
6609,0.8571428571428571
6610,0.8571428571428571
6611,0.8571428571428571
6612,0.8571428571428571
6613,0.8571428571428571
6614,0.8571428571428571
6615,0.8571428571428571
6616,0.8571428571428571
6617,0.8571428571428571
6618,0.8571428571428571
6619,0.8571428571428571
6620,0.8571428571428571
6621,0.8571428571428571
6622,0.8611111111111112
6623,0.8636363636363636
6624,0.8655913978494624
6625,0.8666666666666667
6626,0.8666666666666667
6627,0.875
6628,0.875
6629,0.875
6630,0.875
6631,0.875
6632,0.875
6633,0.875
6634,0.875
6635,0.875
6636,0.875
6637,0.875
6638,0.875
6639,0.875
6640,0.8787878787878788
6641,0.8787878787878788
6642,0.88
6643,0.8806818181818182
6644,0.8823529411764706
6645,0.8846153846153846
6646,0.8846153846153846
6647,0.8876404494382022
6648,0.8888888888888888
6649,0.8888888888888888
6650,0.8888888888888888
6651,0.8888888888888888
6652,0.8888888888888888
6653,0.8888888888888888
6654,0.9
6655,0.9
6656,0.9
6657,0.9
6658,0.9
6659,0.9
6660,0.9
6661,0.9090909090909091
6662,0.9166666666666666
6663,0.9166666666666666
6664,0.9166666666666666
6665,0.9166666666666666
6666,0.9166666666666666
6667,0.9166666666666666
6668,0.9259259259259259
6669,0.9285714285714286
6670,0.9285714285714286
6671,0.9393939393939394
6672,0.9444444444444444
6673,0.9583333333333334
6674,0.9607843137254902
6675,0.9607843137254902
6676,0.9629629629629629
6677,0.97
6678,0.9722222222222222
6679,0.9791666666666666
6680,0.98
6681,1.
6682,1.
6683,1.
6684,1.
6685,1.
6686,1.
6687,1.
6688,1.
6689,1.
6690,1.
6691,1.
6692,1.
6693,1.
6694,1.
6695,1.
6696,1.
6697,1.
6698,1.
6699,1.
6700,1.
6701,1.
6702,1.
6703,1.
6704,1.
6705,1.
6706,1.
6707,1.
6708,1.
6709,1.
6710,1.
6711,1.
6712,1.
6713,1.
6714,1.
6715,1.
6716,1.
6717,1.
6718,1.
6719,1.
6720,1.
6721,1.


==> scatter.csv <==
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,6
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,7
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,8
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,9
12,10
12,10
12,10
12,10
12,10
12,10
12,10
12,10
12,10
12,10
12,10
12,10
12,10
12,10
12,10
12,10
12,10
12,10
12,10
12,10
12,10
12,10
12,10
12,10
12,10
12,10
12,10
12,10
12,10
12,10
12,10
12,10
12,10
12,10
12,10
12,10
12,10
12,10
12,10
12,10
12,10
12,10
12,10
12,10
12,10
12,10
12,10
12,10
12,10
12,10
12,10
12,10
12,10
12,10
12,10
12,10
12,10
12,10
12,10
12,10
12,10
12,10
12,10
12,10
12,10
12,10
12,10
12,10
12,10
12,10
12,10
12,10
12,10
12,10
12,10
12,10
12,10
12,11
12,11
12,11
12,11
12,11
12,12
12,12
12,12
12,12
12,12
12,12
12,12
12,12
12,12
12,12
12,12
12,12
14,7
14,7
14,7
14,7
14,7
14,7
14,7
14,7
14,7
14,7
14,7
14,7
14,7
14,7
14,7
14,7
14,7
14,7
14,7
14,7
14,7
14,7
14,7
14,7
14,7
14,7
14,7
14,7
14,7
14,7
14,7
14,7
14,7
14,7
14,7
14,7
14,7
14,7
14,7
14,7
14,7
14,7
14,7
14,7
14,7
14,7
14,7
14,7
14,7
14,7
14,7
14,7
14,7
14,7
14,7
14,7
14,7
14,7
14,7
14,7
14,7
14,7
14,7
14,7
14,7
14,7
14,7
14,7
14,7
14,7
14,7
14,7
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,8
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,9
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,10
14,11
14,11
14,11
14,11
14,11
14,11
14,11
14,11
14,11
14,11
14,11
14,11
14,11
14,11
14,11
14,11
14,11
14,11
14,11
14,11
14,11
14,11
14,11
14,11
14,11
14,11
14,11
14,11
14,11
14,11
14,11
14,11
14,11
14,11
14,11
14,11
14,12
14,12
14,12
14,12
14,12
14,12
14,12
14,12
14,12
14,12
14,12
14,12
14,12
14,12
14,12
14,12
14,12
14,12
14,12
14,12
14,12
14,12
14,12
14,12
14,13
14,13
14,14
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,7
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,8
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,9
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,10
15,11
15,11
15,11
15,11
15,11
15,11
15,11
15,11
15,11
15,11
15,11
15,11
15,11
15,11
15,11
15,11
15,11
15,11
15,11
15,11
15,11
15,11
15,11
15,11
15,11
15,11
15,11
15,11
15,11
15,11
15,11
15,11
15,11
15,11
15,12
15,12
15,12
15,12
15,12
15,12
15,12
15,12
15,12
15,12
15,12
15,12
15,13
16,8
16,8
16,8
16,8
16,8
16,8
16,8
16,8
16,8
16,8
16,8
16,8
16,8
16,8
16,8
16,8
16,8
16,8
16,8
16,8
16,8
16,8
16,8
16,8
16,8
16,8
16,8
16,8
16,8
16,8
16,8
16,8
16,8
16,8
16,8
16,8
16,8
16,8
16,8
16,8
16,8
16,8
16,8
16,8
16,8
16,8
16,8
16,8
16,8
16,8
16,8
16,8
16,8
16,8
16,8
16,8
16,8
16,8
16,8
16,8
16,8
16,9
16,9
16,9
16,9
16,9
16,9
16,9
16,9
16,9
16,9
16,9
16,9
16,9
16,9
16,9
16,9
16,9
16,9
16,9
16,9
16,9
16,9
16,9
16,9
16,9
16,9
16,9
16,9
16,9
16,9
16,9
16,9
16,9
16,9
16,9
16,9
16,9
16,9
16,9
16,9
16,9
16,9
16,9
16,9
16,9
16,9
16,9
16,9
16,9
16,9
16,9
16,9
16,9
16,9
16,9
16,9
16,9
16,9
16,9
16,9
16,9
16,9
16,9
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,10
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,11
16,12
16,12
16,12
16,12
16,12
16,12
16,12
16,12
16,12
16,12
16,12
16,12
16,12
16,12
16,12
16,12
16,12
16,12
16,12
16,12
16,12
16,12
16,12
16,12
16,12
16,12
16,12
16,12
16,12
16,12
16,12
16,12
16,12
16,12
16,12
16,12
16,12
16,13
16,13
16,13
16,13
16,13
16,13
16,13
16,13
16,13
16,13
16,13
16,13
16,13
16,13
16,13
16,13
16,13
16,13
16,13
16,14
16,14
16,14
16,14
16,14
16,14
16,14
16,14
16,16
16,16
18,8
18,8
18,8
18,8
18,8
18,8
18,8
18,8
18,8
18,8
18,8
18,8
18,8
18,8
18,8
18,8
18,8
18,8
18,8
18,8
18,8
18,8
18,8
18,8
18,8
18,8
18,8
18,8
18,8
18,8
18,8
18,8
18,8
18,8
18,9
18,9
18,9
18,9
18,9
18,9
18,9
18,9
18,9
18,9
18,9
18,9
18,9
18,9
18,9
18,9
18,9
18,9
18,9
18,9
18,9
18,9
18,9
18,9
18,9
18,9
18,9
18,9
18,9
18,9
18,9
18,9
18,9
18,9
18,9
18,9
18,9
18,9
18,9
18,9
18,9
18,9
18,9
18,9
18,9
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,10
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,11
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,12
18,13
18,13
18,13
18,13
18,13
18,13
18,13
18,13
18,13
18,13
18,13
18,13
18,13
18,13
18,13
18,13
18,13
18,13
18,13
18,13
18,13
18,13
18,13
18,13
18,13
18,13
18,13
18,13
18,13
18,13
18,13
18,13
18,13
18,13
18,13
18,13
18,13
18,13
18,13
18,13
18,13
18,13
18,13
18,13
18,13
18,13
18,13
18,13
18,13
18,13
18,14
18,14
18,14
18,14
18,14
18,14
18,14
18,14
18,14
18,14
18,14
18,14
18,14
18,14
18,14
18,14
18,14
18,14
18,14
18,14
18,14
18,14
18,14
18,14
18,14
18,14
18,14
18,15
18,15
18,15
18,15
18,15
18,15
18,15
18,15
18,15
18,15
18,16
18,16
18,16
18,16
18,16
18,17
20,9
20,9
20,9
20,9
20,9
20,9
20,9
20,9
20,9
20,9
20,9
20,9
20,9
20,9
20,9
20,9
20,9
20,9
20,9
20,9
20,9
20,9
20,9
20,9
20,9
20,9
20,9
20,9
20,9
20,9
20,9
20,9
20,9
20,9
20,9
20,9
20,9
20,9
20,9
20,9
20,9
20,9
20,9
20,9
20,9
20,9
20,9
20,10
20,10
20,10
20,10
20,10
20,10
20,10
20,10
20,10
20,10
20,10
20,10
20,10
20,10
20,10
20,10
20,10
20,10
20,10
20,10
20,10
20,10
20,10
20,10
20,10
20,10
20,10
20,10
20,10
20,10
20,10
20,10
20,10
20,10
20,10
20,10
20,10
20,10
20,10
20,10
20,10
20,10
20,10
20,10
20,10
20,10
20,10
20,10
20,10
20,11
20,11
20,11
20,11
20,11
20,11
20,11
20,11
20,11
20,11
20,11
20,11
20,11
20,11
20,11
20,11
20,11
20,11
20,11
20,11
20,11
20,11
20,11
20,11
20,11
20,11
20,11
20,11
20,11
20,11
20,11
20,11
20,11
20,11
20,11
20,11
20,11
20,11
20,11
20,11
20,11
20,11
20,11
20,11
20,11
20,11
20,11
20,11
20,11
20,11
20,11
20,11
20,11
20,11
20,11
20,11
20,11
20,11
20,11
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,12
20,13
20,13
20,13
20,13
20,13
20,13
20,13
20,13
20,13
20,13
20,13
20,13
20,13
20,13
20,13
20,13
20,13
20,13
20,13
20,13
20,13
20,13
20,13
20,13
20,13
20,13
20,13
20,13
20,13
20,13
20,13
20,13
20,13
20,13
20,13
20,13
20,13
20,13
20,13
20,13
20,13
20,13
20,13
20,13
20,13
20,13
20,13
20,13
20,13
20,13
20,13
20,13
20,13
20,13
20,13
20,13
20,13
20,13
20,13
20,13
20,13
20,13
20,13
20,13
20,13
20,13
20,13
20,13
20,13
20,13
20,13
20,13
20,13
20,14
20,14
20,14
20,14
20,14
20,14
20,14
20,14
20,14
20,14
20,14
20,14
20,14
20,14
20,14
20,14
20,14
20,14
20,14
20,14
20,14
20,14
20,14
20,14
20,14
20,14
20,14
20,14
20,14
20,14
20,14
20,14
20,14
20,14
20,14
20,14
20,14
20,14
20,14
20,15
20,15
20,15
20,15
20,15
20,15
20,15
20,15
20,15
20,15
20,15
20,15
20,15
20,15
20,15
20,15
20,15
20,15
20,15
20,15
20,15
20,15
20,15
20,16
20,16
20,16
20,16
20,16
20,16
20,17
20,17
20,17
20,17
20,17
20,18
20,18
20,18
20,18
20,18
20,18
20,20
21,9
21,9
21,9
21,10
21,10
21,11
21,11
21,11
21,11
21,11
21,11
21,11
21,11
21,11
21,11
21,11
21,11
21,11
21,12
21,12
21,12
21,12
21,12
21,12
21,12
21,12
21,12
21,12
21,12
21,12
21,12
21,12
21,12
21,13
21,13
21,13
21,13
21,13
21,13
21,13
21,13
21,13
21,13
21,13
21,13
21,13
21,13
21,13
21,13
21,13
21,13
21,13
21,13
21,13
21,13
21,14
21,14
21,14
21,14
21,14
21,14
21,14
21,14
21,14
21,14
21,14
21,14
21,14
21,14
21,14
21,14
21,14
21,14
21,14
21,14
21,14
21,14
21,14
21,14
21,14
21,14
21,14
21,14
21,14
21,14
21,14
21,14
21,14
21,14
21,14
21,14
21,14
21,14
21,14
21,14
21,15
21,15
21,15
21,15
21,15
21,15
21,15
21,16
21,16
21,17
21,17
22,12
22,12
22,12
22,12
22,12
22,12
22,13
22,13
22,13
22,13
22,13
22,13
22,13
22,13
22,14
22,14
22,14
22,14
22,14
22,14
22,14
22,14
22,14
22,14
22,14
22,14
22,14
22,14
22,14
22,14
22,14
22,14
22,14
22,14
22,14
22,14
22,14
22,14
22,14
22,14
22,15
22,15
22,15
22,15
22,15
22,15
22,15
22,15
22,15
22,15
22,15
22,15
22,15
22,15
22,15
22,15
22,15
22,15
22,15
22,15
22,15
22,15
22,15
22,15
22,15
22,15
22,15
22,15
22,15
22,15
22,16
22,16
22,16
22,16
22,16
22,16
22,17
22,17
22,17
22,17
22,17
22,17
22,18
22,18
22,18
22,18
22,19
24,10
24,10
24,10
24,10
24,10
24,10
24,10
24,10
24,10
24,10
24,10
24,10
24,10
24,10
24,10
24,10
24,10
24,10
24,10
24,10
24,10
24,10
24,10
24,10
24,10
24,10
24,10
24,10
24,10
24,10
24,10
24,10
24,11
24,11
24,11
24,11
24,11
24,11
24,11
24,11
24,11
24,11
24,11
24,11
24,11
24,11
24,11
24,11
24,11
24,11
24,11
24,11
24,11
24,11
24,11
24,11
24,11
24,11
24,11
24,11
24,11
24,11
24,11
24,11
24,12
24,12
24,12
24,12
24,12
24,12
24,12
24,12
24,12
24,12
24,12
24,12
24,12
24,12
24,12
24,12
24,12
24,12
24,12
24,12
24,12
24,12
24,12
24,12
24,12
24,12
24,12
24,12
24,12
24,12
24,12
24,12
24,12
24,12
24,12
24,12
24,12
24,12
24,12
24,12
24,12
24,12
24,12
24,12
24,13
24,13
24,13
24,13
24,13
24,13
24,13
24,13
24,13
24,13
24,13
24,13
24,13
24,13
24,13
24,13
24,13
24,13
24,13
24,13
24,13
24,13
24,13
24,13
24,13
24,13
24,13
24,13
24,13
24,13
24,13
24,13
24,13
24,13
24,13
24,13
24,13
24,13
24,13
24,13
24,13
24,13
24,14
24,14
24,14
24,14
24,14
24,14
24,14
24,14
24,14
24,14
24,14
24,14
24,14
24,14
24,14
24,14
24,14
24,14
24,14
24,14
24,14
24,14
24,14
24,14
24,14
24,14
24,14
24,14
24,14
24,14
24,14
24,14
24,14
24,14
24,14
24,14
24,14
24,14
24,14
24,14
24,14
24,14
24,14
24,14
24,14
24,14
24,14
24,14
24,14
24,14
24,14
24,14
24,14
24,14
24,14
24,14
24,14
24,14
24,14
24,15
24,15
24,15
24,15
24,15
24,15
24,15
24,15
24,15
24,15
24,15
24,15
24,15
24,15
24,15
24,15
24,15
24,15
24,15
24,15
24,15
24,15
24,15
24,15
24,15
24,15
24,15
24,15
24,15
24,15
24,15
24,15
24,15
24,15
24,15
24,15
24,15
24,15
24,15
24,15
24,15
24,15
24,15
24,15
24,15
24,15
24,15
24,15
24,15
24,15
24,15
24,15
24,15
24,15
24,15
24,15
24,16
24,16
24,16
24,16
24,16
24,16
24,16
24,16
24,16
24,16
24,16
24,16
24,16
24,16
24,16
24,16
24,16
24,16
24,16
24,16
24,16
24,16
24,16
24,16
24,16
24,16
24,16
24,16
24,16
24,16
24,16
24,16
24,16
24,16
24,16
24,16
24,16
24,16
24,16
24,16
24,16
24,16
24,17
24,17
24,17
24,17
24,17
24,17
24,17
24,17
24,17
24,17
24,17
24,17
24,17
24,17
24,17
24,17
24,17
24,17
24,17
24,17
24,17
24,17
24,17
24,17
24,17
24,17
24,17
24,17
24,18
24,18
24,18
24,18
24,18
24,18
24,18
24,18
24,18
24,19
24,19
24,19
24,19
24,19
24,20
24,20
24,20
24,20
24,20
24,20
24,20
24,20
24,21
24,21
24,22
25,11
25,11
25,11
25,11
25,11
25,11
25,11
25,11
25,11
25,11
25,11
25,11
25,11
25,11
25,11
25,12
25,12
25,12
25,12
25,12
25,13
25,13
25,13
25,13
25,14
25,14
25,14
25,14
25,14
25,14
25,15
25,15
25,15
25,15
25,15
25,15
25,15
25,15
25,15
25,16
25,16
25,16
25,16
25,16
25,16
25,16
25,16
25,17
25,17
25,17
25,17
25,17
25,17
25,18
25,18
25,18
26,15
26,15
26,16
26,16
26,16
26,16
26,16
26,16
26,16
26,16
26,16
26,16
26,16
26,16
26,16
26,16
26,16
26,16
26,17
26,17
26,17
26,17
26,17
26,17
26,17
26,17
26,17
26,17
26,18
26,18
26,18
26,18
26,18
26,18
26,18
26,18
26,18
26,18
26,18
26,18
26,19
26,19
26,19
26,19
26,20
26,20
26,22
26,23
26,23
27,11
27,11
27,11
27,11
27,12
27,13
27,14
27,14
27,14
27,14
27,15
27,15
27,15
27,15
27,15
27,15
27,15
27,16
27,16
27,16
27,16
27,16
27,16
27,16
27,16
27,16
27,16
27,16
27,17
27,17
27,17
27,17
27,17
27,17
27,17
27,17
27,17
27,18
27,18
27,18
27,18
27,18
27,18
27,18
27,18
27,18
27,18
27,18
27,18
27,19
27,19
27,19
27,19
27,19
27,19
27,19
27,19
27,19
27,19
27,19
27,19
27,19
27,19
27,20
27,20
27,20
27,20
27,21
27,21
27,22
27,23
27,23
27,23
27,23
27,25
28,11
28,11
28,11
28,11
28,11
28,11
28,11
28,11
28,11
28,11
28,12
28,12
28,12
28,12
28,12
28,12
28,12
28,12
28,13
28,13
28,13
28,13
28,13
28,13
28,13
28,14
28,14
28,14
28,14
28,14
28,14
28,14
28,14
28,14
28,14
28,15
28,15
28,15
28,15
28,15
28,15
28,15
28,15
28,15
28,15
28,15
28,15
28,16
28,16
28,16
28,16
28,16
28,16
28,16
28,16
28,16
28,16
28,17
28,17
28,17
28,17
28,17
28,17
28,17
28,17
28,17
28,17
28,17
28,17
28,17
28,18
28,18
28,18
28,18
28,18
28,18
28,18
28,18
28,18
28,18
28,18
28,18
28,18
28,18
28,18
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,20
28,20
28,20
28,20
28,20
28,20
28,20
28,20
28,20
28,21
28,21
28,21
28,21
28,21
28,21
28,28
30,12
30,12
30,12
30,12
30,12
30,12
30,12
30,12
30,12
30,12
30,12
30,12
30,12
30,12
30,12
30,12
30,12
30,12
30,12
30,12
30,12
30,12
30,12
30,13
30,13
30,13
30,13
30,13
30,13
30,13
30,13
30,14
30,14
30,14
30,14
30,14
30,15
30,15
30,15
30,15
30,15
30,16
30,16
30,16
30,16
30,16
30,16
30,16
30,17
30,17
30,17
30,17
30,17
30,17
30,17
30,17
30,17
30,17
30,17
30,17
30,18
30,18
30,18
30,18
30,18
30,18
30,18
30,18
30,18
30,18
30,18
30,18
30,18
30,19
30,19
30,19
30,19
30,19
30,19
30,19
30,19
30,19
30,19
30,19
30,19
30,19
30,19
30,19
30,19
30,19
30,19
30,19
30,19
30,20
30,20
30,20
30,20
30,20
30,20
30,20
30,20
30,20
30,21
30,21
30,21
30,21
30,21
30,21
30,21
30,21
30,22
30,22
30,22
30,22
30,22
30,22
30,22
30,22
30,22
30,23
30,23
30,23
30,23
30,24
30,24
30,24
30,25
30,25
30,25
30,26
30,27
32,12
32,12
32,12
32,12
32,12
32,12
32,13
32,14
32,14
32,15
32,15
32,15
32,15
32,15
32,16
32,16
32,16
32,16
32,17
32,17
32,17
32,18
32,19
32,19
32,19
32,19
32,19
32,20
32,20
32,20
32,20
32,21
32,21
32,21
32,21
32,21
32,21
32,21
32,22
32,22
32,22
32,22
32,22
32,22
32,23
32,23
32,23
32,24
32,24
32,24
32,24
32,25
32,25
32,26
32,26
32,26
32,26
32,28
32,28
32,28
33,13
33,17
33,19
33,19
33,20
33,21
33,22
33,22
33,22
33,23
33,24
33,25
33,25
33,25
33,26
33,26
33,28
33,28
33,28
33,29
33,29
33,30
34,20
34,21
34,21
34,21
34,21
34,21
34,22
34,22
34,23
34,23
34,23
34,23
34,24
34,25
34,27
34,30
35,13
35,13
35,13
35,13
35,13
35,13
35,13
35,13
35,13
35,14
35,14
35,14
35,15
35,15
35,15
35,16
35,17
35,17
35,17
35,18
35,18
35,18
35,18
35,18
35,18
35,19
35,19
35,19
35,20
35,20
35,20
35,20
35,20
35,20
35,20
35,21
35,21
35,21
35,21
35,21
35,22
35,22
35,22
35,22
35,22
35,22
35,23
35,23
35,23
35,23
35,23
35,23
35,24
35,24
35,25
35,26
36,13
36,13
36,13
36,14
36,14
36,14
36,14
36,14
36,14
36,15
36,16
36,16
36,18
36,18
36,18
36,18
36,19
36,19
36,20
36,20
36,20
36,21
36,22
36,22
36,22
36,22
36,23
36,23
36,23
36,24
36,24
36,24
36,24
36,24
36,25
36,25
36,25
36,26
36,26
36,26
36,28
36,29
36,29
36,29
36,30
36,31
36,32
38,23
38,23
38,24
38,25
38,25
38,26
38,26
38,27
38,27
38,28
38,28
38,29
38,38
39,23
39,24
39,26
39,26
39,27
39,28
39,29
39,29
39,29
39,30
39,30
39,31
39,32
39,33
40,14
40,14
40,15
40,17
40,17
40,18
40,18
40,19
40,20
40,20
40,20
40,21
40,21
40,21
40,21
40,21
40,21
40,21
40,22
40,22
40,22
40,22
40,23
40,23
40,23
40,24
40,24
40,24
40,24
40,25
40,25
40,25
40,26
40,29
40,30
40,30
42,15
42,15
42,15
42,15
42,15
42,15
42,15
42,15
42,15
42,15
42,16
42,17
42,17
42,18
42,19
42,21
42,21
42,22
42,22
42,23
42,25
42,25
42,25
42,25
42,26
42,26
42,26
42,26
42,26
42,27
42,28
42,29
42,30
42,31
42,31
42,32
42,33
42,34
42,35
42,36
44,15
44,19
44,20
44,24
44,26
44,26
44,26
44,26
44,26
44,27
44,27
44,28
44,28
44,28
44,29
44,30
44,30
44,31
44,32
44,34
44,34
45,15
45,15
45,15
45,15
45,16
45,18
45,19
45,29
45,36
46,28
46,28
46,29
46,29
46,30
46,33
46,35
48,16
48,17
48,17
48,21
48,21
48,21
48,21
48,21
48,22
48,23
48,23
48,24
48,25
48,25
48,25
48,26
48,28
48,28
48,28
48,29
48,29
48,30
48,31
48,31
48,31
48,31
48,32
48,33
48,33
48,34
48,34
48,34
48,36
48,36
48,37
48,37
48,39
48,46
48,48
49,17
49,17
49,17
50,16
50,16
50,16
50,16
50,16
50,16
50,21
50,26
50,27
50,28
50,28
50,30
50,31
50,34
50,37
50,44
51,36
51,49
51,49
52,23
52,30
52,33
52,35
52,35
52,42
54,17
54,19
54,19
54,19
54,21
54,22
54,24
54,26
54,28
54,28
54,28
54,33
54,33
54,35
54,36
54,37
54,40
54,42
54,52
54,54
55,18
55,19
55,31
55,32
55,40
55,55
56,19
56,34
56,34
56,35
56,35
56,35
56,38
56,43
58,39
58,40
58,41
58,58
60,22
60,23
60,30
60,32
60,34
60,38
60,41
60,41
60,41
60,45
60,45
60,60
62,38
63,20
63,20
63,34
63,34
63,35
63,40
64,36
64,41
64,41
64,43
66,23
66,38
66,43
66,44
66,62
68,38
68,47
70,23
70,23
70,24
70,29
70,36
70,37
70,45
70,50
72,43
72,47
72,57
72,70
74,44
74,57
74,62
74,74
75,25
76,76
77,30
77,42
78,37
78,42
78,45
78,46
78,78
80,45
80,46
80,48
80,48
80,49
80,62
81,54
81,59
82,57
82,67
84,27
84,41
84,42
84,45
84,47
84,71
85,29
86,60
88,40
88,49
88,53
88,54
88,60
88,88
90,31
90,46
90,54
90,56
90,90
90,90
91,91
92,92
94,50
94,94
95,29
96,50
96,62
96,96
98,50
100,97
100,98
104,73
108,33
108,90
108,90
110,34
118,78
120,68
122,62
126,70
128,128
144,73
144,141
150,84
158,90
174,131
176,155
178,158
186,161
224,145
226,114
226,172
228,116
228,228
230,130
236,236
238,238
242,123
248,125
248,248
250,126
250,127
250,250
250,250
250,250


==> sizes.csv <==
1,12
2,12
3,12
4,12
5,12
6,12
7,12
8,12
9,12
10,12
11,12
12,12
13,12
14,12
15,12
16,12
17,12
18,12
19,12
20,12
21,12
22,12
23,12
24,12
25,12
26,12
27,12
28,12
29,12
30,12
31,12
32,12
33,12
34,12
35,12
36,12
37,12
38,12
39,12
40,12
41,12
42,12
43,12
44,12
45,12
46,12
47,12
48,12
49,12
50,12
51,12
52,12
53,12
54,12
55,12
56,12
57,12
58,12
59,12
60,12
61,12
62,12
63,12
64,12
65,12
66,12
67,12
68,12
69,12
70,12
71,12
72,12
73,12
74,12
75,12
76,12
77,12
78,12
79,12
80,12
81,12
82,12
83,12
84,12
85,12
86,12
87,12
88,12
89,12
90,12
91,12
92,12
93,12
94,12
95,12
96,12
97,12
98,12
99,12
100,12
101,12
102,12
103,12
104,12
105,12
106,12
107,12
108,12
109,12
110,12
111,12
112,12
113,12
114,12
115,12
116,12
117,12
118,12
119,12
120,12
121,12
122,12
123,12
124,12
125,12
126,12
127,12
128,12
129,12
130,12
131,12
132,12
133,12
134,12
135,12
136,12
137,12
138,12
139,12
140,12
141,12
142,12
143,12
144,12
145,12
146,12
147,12
148,12
149,12
150,12
151,12
152,12
153,12
154,12
155,12
156,12
157,12
158,12
159,12
160,12
161,12
162,12
163,12
164,12
165,12
166,12
167,12
168,12
169,12
170,12
171,12
172,12
173,12
174,12
175,12
176,12
177,12
178,12
179,12
180,12
181,12
182,12
183,12
184,12
185,12
186,12
187,12
188,12
189,12
190,12
191,12
192,12
193,12
194,12
195,12
196,12
197,12
198,12
199,12
200,12
201,12
202,12
203,12
204,12
205,12
206,12
207,12
208,12
209,12
210,12
211,12
212,12
213,12
214,12
215,12
216,12
217,12
218,12
219,12
220,12
221,12
222,12
223,12
224,12
225,12
226,12
227,12
228,12
229,12
230,12
231,12
232,12
233,12
234,12
235,12
236,12
237,12
238,12
239,12
240,12
241,12
242,12
243,12
244,12
245,12
246,12
247,12
248,12
249,12
250,12
251,12
252,12
253,12
254,12
255,12
256,12
257,12
258,12
259,12
260,12
261,12
262,12
263,12
264,12
265,12
266,12
267,12
268,12
269,12
270,12
271,12
272,12
273,12
274,12
275,12
276,12
277,12
278,12
279,12
280,12
281,12
282,12
283,12
284,12
285,12
286,12
287,12
288,12
289,12
290,12
291,12
292,12
293,12
294,12
295,12
296,12
297,12
298,12
299,12
300,12
301,12
302,12
303,12
304,12
305,12
306,12
307,12
308,12
309,12
310,12
311,12
312,12
313,12
314,12
315,12
316,12
317,12
318,12
319,12
320,12
321,12
322,12
323,12
324,12
325,12
326,12
327,12
328,12
329,12
330,12
331,12
332,12
333,12
334,12
335,12
336,12
337,12
338,12
339,12
340,12
341,12
342,12
343,12
344,12
345,12
346,12
347,12
348,12
349,12
350,12
351,12
352,12
353,12
354,12
355,12
356,12
357,12
358,12
359,12
360,12
361,12
362,12
363,12
364,12
365,12
366,12
367,12
368,12
369,12
370,12
371,12
372,12
373,12
374,12
375,12
376,12
377,12
378,12
379,12
380,12
381,12
382,12
383,12
384,12
385,12
386,12
387,12
388,12
389,12
390,12
391,12
392,12
393,12
394,12
395,12
396,12
397,12
398,12
399,12
400,12
401,12
402,12
403,12
404,12
405,12
406,12
407,12
408,12
409,12
410,12
411,12
412,12
413,12
414,12
415,12
416,12
417,12
418,12
419,12
420,12
421,12
422,12
423,12
424,12
425,12
426,12
427,12
428,12
429,12
430,12
431,12
432,12
433,12
434,12
435,12
436,12
437,12
438,12
439,12
440,12
441,12
442,12
443,12
444,12
445,12
446,12
447,12
448,12
449,12
450,12
451,12
452,12
453,12
454,12
455,12
456,12
457,12
458,12
459,12
460,12
461,12
462,12
463,12
464,12
465,12
466,12
467,12
468,12
469,12
470,12
471,12
472,12
473,12
474,12
475,12
476,12
477,12
478,12
479,12
480,12
481,12
482,12
483,12
484,12
485,12
486,12
487,12
488,12
489,12
490,12
491,12
492,12
493,12
494,12
495,12
496,12
497,12
498,12
499,12
500,12
501,12
502,12
503,12
504,12
505,12
506,12
507,12
508,12
509,12
510,12
511,12
512,12
513,12
514,12
515,12
516,12
517,12
518,12
519,12
520,12
521,12
522,12
523,12
524,12
525,12
526,12
527,12
528,12
529,12
530,12
531,12
532,12
533,12
534,12
535,12
536,12
537,12
538,12
539,12
540,12
541,12
542,12
543,12
544,12
545,12
546,12
547,12
548,12
549,12
550,12
551,12
552,12
553,12
554,12
555,12
556,12
557,12
558,12
559,12
560,12
561,12
562,12
563,12
564,12
565,12
566,12
567,12
568,12
569,12
570,12
571,12
572,12
573,12
574,12
575,12
576,12
577,12
578,12
579,12
580,12
581,12
582,12
583,12
584,12
585,12
586,12
587,12
588,12
589,12
590,12
591,12
592,12
593,12
594,12
595,12
596,12
597,12
598,12
599,12
600,12
601,12
602,12
603,12
604,12
605,12
606,12
607,12
608,12
609,12
610,12
611,12
612,12
613,12
614,12
615,12
616,12
617,12
618,12
619,12
620,12
621,12
622,12
623,12
624,12
625,12
626,12
627,12
628,12
629,12
630,12
631,12
632,12
633,12
634,12
635,12
636,12
637,12
638,12
639,12
640,12
641,12
642,12
643,12
644,12
645,12
646,12
647,12
648,12
649,12
650,12
651,12
652,12
653,12
654,12
655,12
656,12
657,12
658,12
659,12
660,12
661,12
662,12
663,12
664,12
665,12
666,12
667,12
668,12
669,12
670,12
671,12
672,12
673,12
674,12
675,12
676,12
677,12
678,12
679,12
680,12
681,12
682,12
683,12
684,12
685,12
686,12
687,12
688,12
689,12
690,12
691,12
692,12
693,12
694,12
695,12
696,12
697,12
698,12
699,12
700,12
701,12
702,12
703,12
704,12
705,12
706,12
707,12
708,12
709,12
710,12
711,12
712,12
713,12
714,12
715,12
716,12
717,12
718,12
719,12
720,12
721,12
722,12
723,12
724,12
725,12
726,12
727,12
728,12
729,12
730,12
731,12
732,12
733,12
734,12
735,12
736,12
737,12
738,12
739,12
740,12
741,12
742,12
743,12
744,12
745,12
746,12
747,12
748,12
749,12
750,12
751,12
752,12
753,12
754,12
755,12
756,12
757,12
758,12
759,12
760,12
761,12
762,12
763,12
764,12
765,12
766,12
767,12
768,12
769,12
770,12
771,12
772,12
773,12
774,12
775,12
776,12
777,12
778,12
779,12
780,12
781,12
782,12
783,12
784,12
785,12
786,12
787,12
788,12
789,12
790,12
791,12
792,12
793,12
794,12
795,12
796,12
797,12
798,12
799,12
800,12
801,12
802,12
803,12
804,12
805,12
806,12
807,12
808,12
809,12
810,12
811,12
812,12
813,12
814,12
815,12
816,12
817,12
818,12
819,12
820,12
821,12
822,12
823,12
824,12
825,12
826,12
827,12
828,12
829,12
830,12
831,12
832,12
833,12
834,12
835,12
836,12
837,12
838,12
839,12
840,12
841,12
842,12
843,12
844,12
845,12
846,12
847,12
848,12
849,12
850,12
851,12
852,12
853,12
854,12
855,12
856,12
857,12
858,12
859,12
860,12
861,12
862,12
863,12
864,12
865,12
866,12
867,12
868,12
869,12
870,12
871,12
872,12
873,12
874,12
875,12
876,12
877,12
878,12
879,12
880,12
881,12
882,12
883,12
884,12
885,12
886,12
887,12
888,12
889,12
890,12
891,12
892,12
893,12
894,12
895,12
896,12
897,12
898,12
899,12
900,12
901,12
902,12
903,12
904,12
905,12
906,12
907,12
908,12
909,12
910,12
911,12
912,12
913,12
914,12
915,12
916,12
917,12
918,12
919,12
920,12
921,12
922,12
923,12
924,12
925,12
926,12
927,12
928,12
929,12
930,12
931,12
932,12
933,12
934,12
935,12
936,12
937,12
938,12
939,12
940,12
941,12
942,12
943,12
944,12
945,12
946,12
947,12
948,12
949,12
950,12
951,12
952,12
953,12
954,12
955,12
956,12
957,12
958,12
959,12
960,12
961,12
962,12
963,12
964,12
965,12
966,12
967,12
968,12
969,12
970,12
971,12
972,12
973,12
974,12
975,12
976,12
977,12
978,12
979,12
980,12
981,12
982,12
983,12
984,12
985,12
986,12
987,12
988,12
989,12
990,12
991,12
992,12
993,12
994,12
995,12
996,12
997,12
998,12
999,12
1000,12
1001,12
1002,12
1003,12
1004,12
1005,12
1006,12
1007,12
1008,12
1009,12
1010,12
1011,12
1012,12
1013,12
1014,12
1015,12
1016,12
1017,12
1018,12
1019,12
1020,12
1021,12
1022,12
1023,12
1024,12
1025,12
1026,12
1027,12
1028,12
1029,12
1030,12
1031,12
1032,12
1033,12
1034,12
1035,12
1036,12
1037,12
1038,12
1039,12
1040,12
1041,12
1042,12
1043,12
1044,12
1045,12
1046,12
1047,12
1048,12
1049,12
1050,12
1051,12
1052,12
1053,12
1054,12
1055,12
1056,12
1057,12
1058,12
1059,12
1060,12
1061,12
1062,12
1063,12
1064,12
1065,12
1066,12
1067,12
1068,12
1069,12
1070,12
1071,12
1072,12
1073,12
1074,12
1075,12
1076,12
1077,12
1078,12
1079,12
1080,12
1081,12
1082,12
1083,12
1084,12
1085,12
1086,12
1087,12
1088,12
1089,12
1090,12
1091,12
1092,12
1093,12
1094,12
1095,12
1096,12
1097,12
1098,12
1099,12
1100,12
1101,12
1102,12
1103,12
1104,12
1105,12
1106,12
1107,12
1108,12
1109,12
1110,12
1111,12
1112,12
1113,12
1114,12
1115,12
1116,12
1117,12
1118,12
1119,12
1120,12
1121,12
1122,12
1123,12
1124,12
1125,12
1126,12
1127,12
1128,12
1129,12
1130,12
1131,12
1132,12
1133,12
1134,12
1135,12
1136,12
1137,12
1138,12
1139,12
1140,12
1141,12
1142,12
1143,12
1144,12
1145,12
1146,12
1147,12
1148,12
1149,12
1150,12
1151,12
1152,12
1153,12
1154,12
1155,12
1156,12
1157,12
1158,12
1159,12
1160,12
1161,12
1162,12
1163,12
1164,12
1165,12
1166,12
1167,12
1168,12
1169,12
1170,12
1171,12
1172,12
1173,12
1174,12
1175,12
1176,12
1177,12
1178,12
1179,12
1180,12
1181,12
1182,12
1183,12
1184,12
1185,12
1186,12
1187,12
1188,12
1189,12
1190,12
1191,12
1192,12
1193,12
1194,12
1195,12
1196,12
1197,12
1198,12
1199,12
1200,12
1201,12
1202,12
1203,12
1204,12
1205,12
1206,12
1207,12
1208,12
1209,12
1210,12
1211,12
1212,12
1213,12
1214,12
1215,12
1216,12
1217,12
1218,12
1219,12
1220,12
1221,12
1222,12
1223,12
1224,12
1225,12
1226,12
1227,12
1228,12
1229,12
1230,12
1231,12
1232,12
1233,12
1234,12
1235,12
1236,12
1237,12
1238,12
1239,12
1240,12
1241,12
1242,12
1243,12
1244,12
1245,12
1246,12
1247,12
1248,12
1249,12
1250,12
1251,12
1252,12
1253,12
1254,12
1255,12
1256,12
1257,12
1258,12
1259,12
1260,12
1261,12
1262,12
1263,12
1264,12
1265,12
1266,12
1267,12
1268,12
1269,12
1270,12
1271,12
1272,12
1273,12
1274,12
1275,12
1276,12
1277,12
1278,12
1279,12
1280,12
1281,12
1282,12
1283,12
1284,12
1285,12
1286,12
1287,12
1288,12
1289,12
1290,12
1291,12
1292,12
1293,12
1294,12
1295,12
1296,12
1297,12
1298,12
1299,12
1300,12
1301,12
1302,12
1303,12
1304,12
1305,12
1306,12
1307,12
1308,12
1309,12
1310,12
1311,12
1312,12
1313,12
1314,12
1315,12
1316,12
1317,12
1318,12
1319,12
1320,12
1321,12
1322,12
1323,12
1324,12
1325,12
1326,12
1327,12
1328,12
1329,12
1330,12
1331,12
1332,12
1333,12
1334,12
1335,12
1336,12
1337,12
1338,12
1339,12
1340,12
1341,12
1342,12
1343,12
1344,12
1345,12
1346,12
1347,12
1348,12
1349,12
1350,12
1351,12
1352,12
1353,12
1354,12
1355,12
1356,12
1357,12
1358,12
1359,12
1360,12
1361,12
1362,12
1363,12
1364,12
1365,12
1366,12
1367,12
1368,12
1369,12
1370,12
1371,12
1372,12
1373,12
1374,12
1375,12
1376,12
1377,12
1378,12
1379,12
1380,12
1381,12
1382,12
1383,12
1384,12
1385,12
1386,12
1387,12
1388,12
1389,12
1390,12
1391,12
1392,12
1393,12
1394,12
1395,12
1396,12
1397,12
1398,12
1399,12
1400,12
1401,12
1402,12
1403,12
1404,12
1405,12
1406,12
1407,12
1408,12
1409,12
1410,12
1411,12
1412,12
1413,12
1414,12
1415,12
1416,12
1417,12
1418,12
1419,12
1420,12
1421,12
1422,12
1423,12
1424,12
1425,12
1426,12
1427,12
1428,12
1429,12
1430,12
1431,12
1432,12
1433,12
1434,12
1435,12
1436,12
1437,12
1438,12
1439,12
1440,12
1441,12
1442,12
1443,12
1444,12
1445,12
1446,12
1447,12
1448,12
1449,12
1450,12
1451,12
1452,12
1453,12
1454,12
1455,12
1456,12
1457,12
1458,12
1459,12
1460,12
1461,12
1462,12
1463,12
1464,12
1465,12
1466,12
1467,12
1468,12
1469,12
1470,12
1471,12
1472,12
1473,12
1474,12
1475,12
1476,12
1477,12
1478,12
1479,12
1480,12
1481,12
1482,12
1483,12
1484,12
1485,12
1486,12
1487,12
1488,12
1489,12
1490,12
1491,12
1492,12
1493,12
1494,12
1495,12
1496,12
1497,12
1498,12
1499,12
1500,12
1501,12
1502,12
1503,12
1504,12
1505,12
1506,12
1507,12
1508,12
1509,12
1510,12
1511,12
1512,12
1513,12
1514,12
1515,12
1516,12
1517,12
1518,12
1519,12
1520,12
1521,12
1522,12
1523,12
1524,12
1525,12
1526,12
1527,12
1528,12
1529,12
1530,12
1531,12
1532,12
1533,12
1534,12
1535,12
1536,12
1537,12
1538,12
1539,12
1540,12
1541,12
1542,12
1543,12
1544,12
1545,12
1546,12
1547,12
1548,12
1549,12
1550,12
1551,12
1552,12
1553,12
1554,12
1555,12
1556,12
1557,12
1558,12
1559,12
1560,12
1561,12
1562,12
1563,12
1564,12
1565,12
1566,12
1567,12
1568,12
1569,12
1570,12
1571,12
1572,12
1573,12
1574,12
1575,12
1576,12
1577,12
1578,12
1579,12
1580,12
1581,12
1582,12
1583,12
1584,12
1585,12
1586,12
1587,12
1588,12
1589,12
1590,12
1591,12
1592,12
1593,12
1594,12
1595,12
1596,12
1597,12
1598,12
1599,12
1600,12
1601,12
1602,12
1603,12
1604,12
1605,12
1606,12
1607,12
1608,12
1609,12
1610,12
1611,12
1612,12
1613,12
1614,12
1615,12
1616,12
1617,12
1618,12
1619,12
1620,12
1621,12
1622,12
1623,12
1624,12
1625,12
1626,12
1627,12
1628,12
1629,12
1630,12
1631,12
1632,12
1633,12
1634,12
1635,12
1636,12
1637,12
1638,12
1639,12
1640,12
1641,12
1642,12
1643,12
1644,12
1645,12
1646,12
1647,12
1648,12
1649,12
1650,12
1651,12
1652,12
1653,12
1654,12
1655,12
1656,12
1657,12
1658,12
1659,12
1660,12
1661,12
1662,12
1663,12
1664,12
1665,12
1666,12
1667,12
1668,12
1669,12
1670,12
1671,12
1672,12
1673,12
1674,12
1675,12
1676,12
1677,12
1678,12
1679,12
1680,12
1681,12
1682,12
1683,12
1684,12
1685,12
1686,12
1687,12
1688,12
1689,12
1690,12
1691,12
1692,12
1693,12
1694,12
1695,12
1696,12
1697,12
1698,12
1699,12
1700,12
1701,12
1702,12
1703,12
1704,12
1705,12
1706,12
1707,12
1708,12
1709,12
1710,12
1711,12
1712,12
1713,12
1714,12
1715,12
1716,12
1717,12
1718,12
1719,12
1720,12
1721,12
1722,12
1723,12
1724,12
1725,12
1726,12
1727,12
1728,12
1729,12
1730,12
1731,12
1732,12
1733,12
1734,12
1735,12
1736,12
1737,12
1738,12
1739,12
1740,12
1741,12
1742,12
1743,12
1744,12
1745,12
1746,12
1747,12
1748,12
1749,12
1750,12
1751,12
1752,12
1753,12
1754,12
1755,12
1756,12
1757,12
1758,12
1759,12
1760,12
1761,12
1762,12
1763,12
1764,12
1765,12
1766,12
1767,12
1768,12
1769,12
1770,12
1771,12
1772,12
1773,12
1774,12
1775,12
1776,12
1777,12
1778,12
1779,12
1780,12
1781,12
1782,12
1783,12
1784,12
1785,12
1786,12
1787,12
1788,12
1789,12
1790,12
1791,12
1792,12
1793,12
1794,12
1795,12
1796,12
1797,12
1798,12
1799,12
1800,12
1801,12
1802,12
1803,12
1804,12
1805,12
1806,12
1807,12
1808,12
1809,12
1810,12
1811,12
1812,12
1813,12
1814,12
1815,12
1816,12
1817,12
1818,12
1819,12
1820,12
1821,12
1822,12
1823,12
1824,12
1825,12
1826,12
1827,12
1828,12
1829,12
1830,12
1831,12
1832,12
1833,12
1834,12
1835,12
1836,12
1837,12
1838,12
1839,12
1840,12
1841,12
1842,12
1843,12
1844,12
1845,12
1846,12
1847,12
1848,12
1849,12
1850,12
1851,12
1852,12
1853,12
1854,12
1855,12
1856,12
1857,12
1858,12
1859,12
1860,12
1861,12
1862,12
1863,12
1864,12
1865,12
1866,12
1867,12
1868,12
1869,12
1870,12
1871,12
1872,12
1873,12
1874,12
1875,12
1876,12
1877,12
1878,12
1879,12
1880,12
1881,12
1882,12
1883,12
1884,12
1885,12
1886,12
1887,12
1888,12
1889,12
1890,12
1891,12
1892,12
1893,12
1894,12
1895,12
1896,12
1897,12
1898,12
1899,12
1900,12
1901,12
1902,12
1903,12
1904,12
1905,12
1906,12
1907,12
1908,12
1909,12
1910,12
1911,12
1912,12
1913,12
1914,12
1915,12
1916,12
1917,12
1918,12
1919,12
1920,12
1921,12
1922,12
1923,12
1924,12
1925,12
1926,12
1927,12
1928,12
1929,12
1930,12
1931,12
1932,12
1933,12
1934,12
1935,12
1936,12
1937,12
1938,12
1939,12
1940,12
1941,12
1942,12
1943,12
1944,12
1945,12
1946,12
1947,12
1948,12
1949,12
1950,12
1951,12
1952,12
1953,12
1954,12
1955,12
1956,12
1957,12
1958,12
1959,12
1960,12
1961,12
1962,12
1963,12
1964,12
1965,12
1966,12
1967,12
1968,12
1969,12
1970,12
1971,12
1972,12
1973,12
1974,12
1975,12
1976,12
1977,12
1978,12
1979,12
1980,12
1981,12
1982,12
1983,12
1984,12
1985,12
1986,12
1987,12
1988,12
1989,12
1990,12
1991,12
1992,12
1993,12
1994,12
1995,12
1996,12
1997,12
1998,12
1999,12
2000,12
2001,12
2002,12
2003,12
2004,12
2005,12
2006,12
2007,12
2008,12
2009,12
2010,12
2011,12
2012,12
2013,12
2014,12
2015,12
2016,12
2017,12
2018,12
2019,12
2020,12
2021,12
2022,12
2023,12
2024,12
2025,12
2026,12
2027,12
2028,12
2029,12
2030,12
2031,12
2032,12
2033,12
2034,12
2035,12
2036,12
2037,12
2038,12
2039,12
2040,12
2041,12
2042,12
2043,12
2044,12
2045,12
2046,12
2047,12
2048,12
2049,12
2050,12
2051,12
2052,12
2053,12
2054,12
2055,12
2056,12
2057,12
2058,12
2059,12
2060,12
2061,12
2062,12
2063,12
2064,12
2065,12
2066,12
2067,12
2068,12
2069,12
2070,12
2071,12
2072,12
2073,12
2074,12
2075,12
2076,12
2077,12
2078,12
2079,12
2080,12
2081,12
2082,12
2083,12
2084,12
2085,12
2086,12
2087,12
2088,12
2089,12
2090,12
2091,12
2092,12
2093,12
2094,12
2095,12
2096,12
2097,12
2098,12
2099,12
2100,12
2101,12
2102,12
2103,12
2104,12
2105,12
2106,12
2107,12
2108,12
2109,12
2110,12
2111,12
2112,12
2113,12
2114,12
2115,12
2116,12
2117,12
2118,12
2119,12
2120,12
2121,12
2122,12
2123,12
2124,12
2125,12
2126,12
2127,12
2128,12
2129,12
2130,12
2131,12
2132,12
2133,12
2134,12
2135,12
2136,12
2137,12
2138,12
2139,12
2140,12
2141,12
2142,12
2143,12
2144,12
2145,12
2146,12
2147,12
2148,12
2149,12
2150,12
2151,12
2152,12
2153,12
2154,12
2155,12
2156,12
2157,12
2158,12
2159,12
2160,12
2161,12
2162,12
2163,12
2164,12
2165,12
2166,12
2167,12
2168,12
2169,12
2170,12
2171,12
2172,12
2173,12
2174,12
2175,12
2176,12
2177,12
2178,12
2179,12
2180,12
2181,12
2182,12
2183,12
2184,12
2185,12
2186,12
2187,12
2188,12
2189,12
2190,12
2191,12
2192,12
2193,12
2194,12
2195,12
2196,12
2197,12
2198,12
2199,12
2200,12
2201,12
2202,12
2203,12
2204,12
2205,12
2206,12
2207,12
2208,12
2209,12
2210,12
2211,12
2212,12
2213,12
2214,12
2215,12
2216,12
2217,14
2218,14
2219,14
2220,14
2221,14
2222,14
2223,14
2224,14
2225,14
2226,14
2227,14
2228,14
2229,14
2230,14
2231,14
2232,14
2233,14
2234,14
2235,14
2236,14
2237,14
2238,14
2239,14
2240,14
2241,14
2242,14
2243,14
2244,14
2245,14
2246,14
2247,14
2248,14
2249,14
2250,14
2251,14
2252,14
2253,14
2254,14
2255,14
2256,14
2257,14
2258,14
2259,14
2260,14
2261,14
2262,14
2263,14
2264,14
2265,14
2266,14
2267,14
2268,14
2269,14
2270,14
2271,14
2272,14
2273,14
2274,14
2275,14
2276,14
2277,14
2278,14
2279,14
2280,14
2281,14
2282,14
2283,14
2284,14
2285,14
2286,14
2287,14
2288,14
2289,14
2290,14
2291,14
2292,14
2293,14
2294,14
2295,14
2296,14
2297,14
2298,14
2299,14
2300,14
2301,14
2302,14
2303,14
2304,14
2305,14
2306,14
2307,14
2308,14
2309,14
2310,14
2311,14
2312,14
2313,14
2314,14
2315,14
2316,14
2317,14
2318,14
2319,14
2320,14
2321,14
2322,14
2323,14
2324,14
2325,14
2326,14
2327,14
2328,14
2329,14
2330,14
2331,14
2332,14
2333,14
2334,14
2335,14
2336,14
2337,14
2338,14
2339,14
2340,14
2341,14
2342,14
2343,14
2344,14
2345,14
2346,14
2347,14
2348,14
2349,14
2350,14
2351,14
2352,14
2353,14
2354,14
2355,14
2356,14
2357,14
2358,14
2359,14
2360,14
2361,14
2362,14
2363,14
2364,14
2365,14
2366,14
2367,14
2368,14
2369,14
2370,14
2371,14
2372,14
2373,14
2374,14
2375,14
2376,14
2377,14
2378,14
2379,14
2380,14
2381,14
2382,14
2383,14
2384,14
2385,14
2386,14
2387,14
2388,14
2389,14
2390,14
2391,14
2392,14
2393,14
2394,14
2395,14
2396,14
2397,14
2398,14
2399,14
2400,14
2401,14
2402,14
2403,14
2404,14
2405,14
2406,14
2407,14
2408,14
2409,14
2410,14
2411,14
2412,14
2413,14
2414,14
2415,14
2416,14
2417,14
2418,14
2419,14
2420,14
2421,14
2422,14
2423,14
2424,14
2425,14
2426,14
2427,14
2428,14
2429,14
2430,14
2431,14
2432,14
2433,14
2434,14
2435,14
2436,14
2437,14
2438,14
2439,14
2440,14
2441,14
2442,14
2443,14
2444,14
2445,14
2446,14
2447,14
2448,14
2449,14
2450,14
2451,14
2452,14
2453,14
2454,14
2455,14
2456,14
2457,14
2458,14
2459,14
2460,14
2461,14
2462,14
2463,14
2464,14
2465,14
2466,14
2467,14
2468,14
2469,14
2470,14
2471,14
2472,14
2473,14
2474,14
2475,14
2476,14
2477,14
2478,14
2479,14
2480,14
2481,14
2482,14
2483,14
2484,14
2485,14
2486,14
2487,14
2488,14
2489,14
2490,14
2491,14
2492,14
2493,14
2494,14
2495,14
2496,14
2497,14
2498,14
2499,14
2500,14
2501,14
2502,14
2503,14
2504,14
2505,14
2506,14
2507,14
2508,14
2509,14
2510,14
2511,14
2512,14
2513,14
2514,14
2515,14
2516,14
2517,14
2518,14
2519,14
2520,14
2521,14
2522,14
2523,14
2524,14
2525,14
2526,14
2527,14
2528,14
2529,14
2530,14
2531,14
2532,14
2533,14
2534,14
2535,14
2536,14
2537,14
2538,14
2539,14
2540,14
2541,14
2542,14
2543,14
2544,14
2545,14
2546,14
2547,14
2548,14
2549,14
2550,14
2551,14
2552,14
2553,14
2554,14
2555,14
2556,14
2557,14
2558,14
2559,14
2560,14
2561,14
2562,14
2563,14
2564,14
2565,14
2566,14
2567,14
2568,14
2569,14
2570,14
2571,14
2572,14
2573,14
2574,14
2575,14
2576,14
2577,14
2578,14
2579,14
2580,14
2581,14
2582,14
2583,14
2584,14
2585,14
2586,14
2587,14
2588,14
2589,14
2590,14
2591,14
2592,14
2593,14
2594,14
2595,14
2596,14
2597,14
2598,14
2599,14
2600,14
2601,14
2602,14
2603,14
2604,14
2605,14
2606,14
2607,14
2608,14
2609,14
2610,14
2611,14
2612,14
2613,14
2614,14
2615,14
2616,14
2617,14
2618,14
2619,14
2620,14
2621,14
2622,14
2623,14
2624,14
2625,14
2626,14
2627,14
2628,14
2629,14
2630,14
2631,14
2632,14
2633,14
2634,14
2635,14
2636,14
2637,14
2638,14
2639,14
2640,14
2641,14
2642,14
2643,14
2644,14
2645,14
2646,14
2647,14
2648,14
2649,14
2650,14
2651,14
2652,14
2653,14
2654,14
2655,14
2656,14
2657,14
2658,14
2659,14
2660,14
2661,14
2662,14
2663,14
2664,14
2665,14
2666,14
2667,14
2668,14
2669,14
2670,14
2671,14
2672,14
2673,14
2674,14
2675,14
2676,14
2677,14
2678,14
2679,14
2680,14
2681,14
2682,14
2683,14
2684,14
2685,14
2686,14
2687,14
2688,14
2689,14
2690,14
2691,14
2692,14
2693,14
2694,14
2695,14
2696,14
2697,14
2698,14
2699,14
2700,14
2701,14
2702,14
2703,14
2704,14
2705,14
2706,14
2707,14
2708,14
2709,14
2710,14
2711,14
2712,14
2713,14
2714,14
2715,14
2716,14
2717,14
2718,14
2719,14
2720,14
2721,14
2722,14
2723,14
2724,14
2725,14
2726,14
2727,14
2728,14
2729,14
2730,14
2731,14
2732,14
2733,14
2734,14
2735,14
2736,14
2737,14
2738,14
2739,14
2740,14
2741,14
2742,14
2743,14
2744,14
2745,14
2746,14
2747,14
2748,14
2749,14
2750,14
2751,14
2752,14
2753,14
2754,14
2755,14
2756,14
2757,14
2758,14
2759,14
2760,14
2761,14
2762,14
2763,14
2764,14
2765,14
2766,14
2767,14
2768,14
2769,14
2770,14
2771,14
2772,14
2773,14
2774,14
2775,14
2776,14
2777,14
2778,14
2779,14
2780,14
2781,14
2782,14
2783,14
2784,14
2785,14
2786,14
2787,14
2788,14
2789,14
2790,14
2791,14
2792,14
2793,14
2794,14
2795,14
2796,14
2797,14
2798,14
2799,14
2800,14
2801,14
2802,14
2803,14
2804,14
2805,14
2806,14
2807,14
2808,14
2809,14
2810,14
2811,14
2812,14
2813,14
2814,14
2815,14
2816,14
2817,14
2818,14
2819,14
2820,14
2821,14
2822,14
2823,14
2824,14
2825,14
2826,14
2827,14
2828,14
2829,14
2830,14
2831,14
2832,14
2833,14
2834,14
2835,14
2836,14
2837,14
2838,14
2839,14
2840,14
2841,14
2842,14
2843,14
2844,14
2845,14
2846,14
2847,14
2848,14
2849,14
2850,14
2851,14
2852,14
2853,14
2854,14
2855,14
2856,14
2857,14
2858,14
2859,14
2860,14
2861,14
2862,14
2863,14
2864,14
2865,14
2866,14
2867,14
2868,14
2869,14
2870,14
2871,14
2872,14
2873,14
2874,14
2875,14
2876,14
2877,14
2878,14
2879,14
2880,14
2881,14
2882,14
2883,14
2884,14
2885,14
2886,14
2887,14
2888,14
2889,14
2890,14
2891,14
2892,14
2893,14
2894,14
2895,14
2896,14
2897,14
2898,14
2899,14
2900,14
2901,14
2902,14
2903,14
2904,14
2905,14
2906,14
2907,14
2908,14
2909,14
2910,14
2911,14
2912,14
2913,14
2914,14
2915,14
2916,14
2917,14
2918,14
2919,14
2920,14
2921,14
2922,14
2923,14
2924,14
2925,14
2926,14
2927,14
2928,14
2929,14
2930,14
2931,14
2932,14
2933,14
2934,14
2935,14
2936,14
2937,14
2938,14
2939,14
2940,14
2941,14
2942,14
2943,14
2944,14
2945,14
2946,14
2947,14
2948,14
2949,14
2950,14
2951,14
2952,14
2953,14
2954,14
2955,14
2956,14
2957,14
2958,14
2959,14
2960,14
2961,14
2962,14
2963,14
2964,14
2965,14
2966,14
2967,14
2968,14
2969,14
2970,14
2971,14
2972,14
2973,14
2974,14
2975,14
2976,14
2977,14
2978,14
2979,14
2980,14
2981,14
2982,14
2983,14
2984,14
2985,14
2986,14
2987,14
2988,14
2989,14
2990,14
2991,14
2992,14
2993,14
2994,14
2995,14
2996,14
2997,14
2998,14
2999,15
3000,15
3001,15
3002,15
3003,15
3004,15
3005,15
3006,15
3007,15
3008,15
3009,15
3010,15
3011,15
3012,15
3013,15
3014,15
3015,15
3016,15
3017,15
3018,15
3019,15
3020,15
3021,15
3022,15
3023,15
3024,15
3025,15
3026,15
3027,15
3028,15
3029,15
3030,15
3031,15
3032,15
3033,15
3034,15
3035,15
3036,15
3037,15
3038,15
3039,15
3040,15
3041,15
3042,15
3043,15
3044,15
3045,15
3046,15
3047,15
3048,15
3049,15
3050,15
3051,15
3052,15
3053,15
3054,15
3055,15
3056,15
3057,15
3058,15
3059,15
3060,15
3061,15
3062,15
3063,15
3064,15
3065,15
3066,15
3067,15
3068,15
3069,15
3070,15
3071,15
3072,15
3073,15
3074,15
3075,15
3076,15
3077,15
3078,15
3079,15
3080,15
3081,15
3082,15
3083,15
3084,15
3085,15
3086,15
3087,15
3088,15
3089,15
3090,15
3091,15
3092,15
3093,15
3094,15
3095,15
3096,15
3097,15
3098,15
3099,15
3100,15
3101,15
3102,15
3103,15
3104,15
3105,15
3106,15
3107,15
3108,15
3109,15
3110,15
3111,15
3112,15
3113,15
3114,15
3115,15
3116,15
3117,15
3118,15
3119,15
3120,15
3121,15
3122,15
3123,15
3124,15
3125,15
3126,15
3127,15
3128,15
3129,15
3130,15
3131,15
3132,15
3133,15
3134,15
3135,15
3136,15
3137,15
3138,15
3139,15
3140,15
3141,15
3142,15
3143,15
3144,15
3145,15
3146,15
3147,15
3148,15
3149,15
3150,15
3151,15
3152,15
3153,15
3154,15
3155,15
3156,15
3157,15
3158,15
3159,15
3160,15
3161,15
3162,15
3163,15
3164,15
3165,15
3166,15
3167,15
3168,15
3169,15
3170,15
3171,15
3172,15
3173,15
3174,15
3175,15
3176,15
3177,15
3178,15
3179,15
3180,15
3181,15
3182,15
3183,15
3184,15
3185,15
3186,15
3187,15
3188,15
3189,15
3190,15
3191,15
3192,15
3193,15
3194,15
3195,15
3196,15
3197,15
3198,15
3199,15
3200,15
3201,15
3202,15
3203,15
3204,15
3205,15
3206,15
3207,15
3208,15
3209,15
3210,15
3211,15
3212,15
3213,15
3214,15
3215,15
3216,15
3217,15
3218,15
3219,15
3220,15
3221,15
3222,15
3223,15
3224,15
3225,15
3226,15
3227,15
3228,15
3229,15
3230,15
3231,15
3232,15
3233,15
3234,15
3235,15
3236,15
3237,15
3238,15
3239,15
3240,15
3241,15
3242,15
3243,15
3244,15
3245,15
3246,15
3247,15
3248,15
3249,15
3250,15
3251,15
3252,15
3253,15
3254,15
3255,15
3256,15
3257,15
3258,15
3259,15
3260,15
3261,15
3262,15
3263,15
3264,15
3265,15
3266,15
3267,15
3268,15
3269,15
3270,15
3271,15
3272,15
3273,15
3274,15
3275,15
3276,15
3277,15
3278,15
3279,15
3280,15
3281,15
3282,15
3283,15
3284,15
3285,15
3286,15
3287,15
3288,15
3289,15
3290,15
3291,15
3292,15
3293,15
3294,15
3295,15
3296,15
3297,15
3298,15
3299,15
3300,15
3301,15
3302,15
3303,15
3304,15
3305,15
3306,15
3307,15
3308,15
3309,15
3310,15
3311,15
3312,15
3313,15
3314,15
3315,15
3316,15
3317,15
3318,15
3319,15
3320,15
3321,15
3322,15
3323,15
3324,15
3325,15
3326,15
3327,15
3328,15
3329,15
3330,15
3331,15
3332,15
3333,15
3334,15
3335,15
3336,15
3337,15
3338,15
3339,15
3340,15
3341,15
3342,15
3343,15
3344,15
3345,15
3346,15
3347,15
3348,15
3349,15
3350,15
3351,15
3352,15
3353,15
3354,15
3355,15
3356,15
3357,15
3358,15
3359,15
3360,15
3361,15
3362,15
3363,15
3364,15
3365,15
3366,15
3367,15
3368,15
3369,15
3370,15
3371,15
3372,15
3373,15
3374,15
3375,15
3376,15
3377,15
3378,15
3379,15
3380,15
3381,15
3382,15
3383,15
3384,15
3385,15
3386,15
3387,15
3388,15
3389,15
3390,15
3391,15
3392,15
3393,15
3394,15
3395,15
3396,15
3397,15
3398,15
3399,15
3400,15
3401,15
3402,15
3403,15
3404,15
3405,15
3406,15
3407,15
3408,15
3409,15
3410,15
3411,15
3412,15
3413,15
3414,15
3415,15
3416,15
3417,15
3418,15
3419,15
3420,15
3421,15
3422,15
3423,15
3424,15
3425,15
3426,15
3427,15
3428,15
3429,15
3430,15
3431,15
3432,15
3433,15
3434,15
3435,15
3436,15
3437,15
3438,15
3439,15
3440,15
3441,15
3442,15
3443,15
3444,15
3445,15
3446,15
3447,15
3448,15
3449,15
3450,15
3451,15
3452,15
3453,15
3454,15
3455,15
3456,15
3457,15
3458,15
3459,15
3460,15
3461,15
3462,15
3463,15
3464,15
3465,15
3466,15
3467,15
3468,15
3469,15
3470,15
3471,15
3472,15
3473,15
3474,15
3475,15
3476,15
3477,15
3478,15
3479,15
3480,15
3481,15
3482,15
3483,15
3484,15
3485,15
3486,15
3487,15
3488,15
3489,15
3490,15
3491,15
3492,15
3493,15
3494,15
3495,15
3496,15
3497,15
3498,15
3499,15
3500,15
3501,15
3502,15
3503,15
3504,15
3505,15
3506,15
3507,15
3508,15
3509,15
3510,15
3511,15
3512,15
3513,15
3514,15
3515,15
3516,15
3517,15
3518,15
3519,15
3520,15
3521,15
3522,15
3523,15
3524,15
3525,15
3526,15
3527,15
3528,15
3529,15
3530,15
3531,15
3532,15
3533,15
3534,15
3535,15
3536,15
3537,15
3538,15
3539,15
3540,15
3541,15
3542,15
3543,15
3544,15
3545,15
3546,15
3547,15
3548,15
3549,15
3550,15
3551,15
3552,15
3553,15
3554,15
3555,15
3556,15
3557,15
3558,15
3559,15
3560,15
3561,15
3562,15
3563,15
3564,15
3565,15
3566,15
3567,15
3568,15
3569,15
3570,15
3571,15
3572,15
3573,15
3574,15
3575,15
3576,15
3577,15
3578,15
3579,15
3580,15
3581,15
3582,15
3583,15
3584,15
3585,15
3586,15
3587,15
3588,15
3589,15
3590,15
3591,15
3592,15
3593,15
3594,15
3595,15
3596,15
3597,15
3598,15
3599,15
3600,15
3601,15
3602,15
3603,15
3604,15
3605,15
3606,15
3607,15
3608,15
3609,15
3610,15
3611,15
3612,15
3613,15
3614,15
3615,15
3616,15
3617,15
3618,15
3619,15
3620,15
3621,15
3622,15
3623,15
3624,15
3625,15
3626,15
3627,15
3628,15
3629,15
3630,15
3631,15
3632,15
3633,15
3634,15
3635,15
3636,15
3637,15
3638,15
3639,15
3640,15
3641,15
3642,15
3643,15
3644,15
3645,15
3646,15
3647,15
3648,15
3649,15
3650,15
3651,15
3652,15
3653,15
3654,15
3655,15
3656,15
3657,15
3658,15
3659,15
3660,15
3661,15
3662,15
3663,15
3664,15
3665,15
3666,15
3667,15
3668,15
3669,15
3670,15
3671,15
3672,15
3673,15
3674,15
3675,15
3676,15
3677,15
3678,15
3679,15
3680,15
3681,15
3682,15
3683,15
3684,15
3685,15
3686,15
3687,15
3688,15
3689,15
3690,15
3691,15
3692,15
3693,15
3694,15
3695,15
3696,15
3697,15
3698,15
3699,15
3700,15
3701,15
3702,15
3703,15
3704,15
3705,15
3706,15
3707,15
3708,15
3709,15
3710,15
3711,15
3712,15
3713,15
3714,15
3715,15
3716,15
3717,15
3718,15
3719,15
3720,15
3721,15
3722,15
3723,15
3724,15
3725,15
3726,15
3727,15
3728,15
3729,15
3730,15
3731,15
3732,15
3733,15
3734,15
3735,15
3736,15
3737,15
3738,15
3739,15
3740,15
3741,15
3742,15
3743,15
3744,15
3745,15
3746,15
3747,15
3748,15
3749,15
3750,15
3751,15
3752,15
3753,15
3754,15
3755,15
3756,15
3757,15
3758,15
3759,15
3760,15
3761,15
3762,15
3763,15
3764,15
3765,15
3766,15
3767,15
3768,15
3769,15
3770,15
3771,15
3772,16
3773,16
3774,16
3775,16
3776,16
3777,16
3778,16
3779,16
3780,16
3781,16
3782,16
3783,16
3784,16
3785,16
3786,16
3787,16
3788,16
3789,16
3790,16
3791,16
3792,16
3793,16
3794,16
3795,16
3796,16
3797,16
3798,16
3799,16
3800,16
3801,16
3802,16
3803,16
3804,16
3805,16
3806,16
3807,16
3808,16
3809,16
3810,16
3811,16
3812,16
3813,16
3814,16
3815,16
3816,16
3817,16
3818,16
3819,16
3820,16
3821,16
3822,16
3823,16
3824,16
3825,16
3826,16
3827,16
3828,16
3829,16
3830,16
3831,16
3832,16
3833,16
3834,16
3835,16
3836,16
3837,16
3838,16
3839,16
3840,16
3841,16
3842,16
3843,16
3844,16
3845,16
3846,16
3847,16
3848,16
3849,16
3850,16
3851,16
3852,16
3853,16
3854,16
3855,16
3856,16
3857,16
3858,16
3859,16
3860,16
3861,16
3862,16
3863,16
3864,16
3865,16
3866,16
3867,16
3868,16
3869,16
3870,16
3871,16
3872,16
3873,16
3874,16
3875,16
3876,16
3877,16
3878,16
3879,16
3880,16
3881,16
3882,16
3883,16
3884,16
3885,16
3886,16
3887,16
3888,16
3889,16
3890,16
3891,16
3892,16
3893,16
3894,16
3895,16
3896,16
3897,16
3898,16
3899,16
3900,16
3901,16
3902,16
3903,16
3904,16
3905,16
3906,16
3907,16
3908,16
3909,16
3910,16
3911,16
3912,16
3913,16
3914,16
3915,16
3916,16
3917,16
3918,16
3919,16
3920,16
3921,16
3922,16
3923,16
3924,16
3925,16
3926,16
3927,16
3928,16
3929,16
3930,16
3931,16
3932,16
3933,16
3934,16
3935,16
3936,16
3937,16
3938,16
3939,16
3940,16
3941,16
3942,16
3943,16
3944,16
3945,16
3946,16
3947,16
3948,16
3949,16
3950,16
3951,16
3952,16
3953,16
3954,16
3955,16
3956,16
3957,16
3958,16
3959,16
3960,16
3961,16
3962,16
3963,16
3964,16
3965,16
3966,16
3967,16
3968,16
3969,16
3970,16
3971,16
3972,16
3973,16
3974,16
3975,16
3976,16
3977,16
3978,16
3979,16
3980,16
3981,16
3982,16
3983,16
3984,16
3985,16
3986,16
3987,16
3988,16
3989,16
3990,16
3991,16
3992,16
3993,16
3994,16
3995,16
3996,16
3997,16
3998,16
3999,16
4000,16
4001,16
4002,16
4003,16
4004,16
4005,16
4006,16
4007,16
4008,16
4009,16
4010,16
4011,16
4012,16
4013,16
4014,16
4015,16
4016,16
4017,16
4018,16
4019,16
4020,16
4021,16
4022,16
4023,16
4024,16
4025,16
4026,16
4027,16
4028,16
4029,16
4030,16
4031,16
4032,16
4033,16
4034,16
4035,16
4036,16
4037,16
4038,16
4039,16
4040,16
4041,16
4042,16
4043,16
4044,16
4045,16
4046,16
4047,16
4048,16
4049,16
4050,16
4051,16
4052,16
4053,16
4054,16
4055,16
4056,16
4057,16
4058,16
4059,16
4060,16
4061,16
4062,16
4063,16
4064,16
4065,16
4066,16
4067,16
4068,16
4069,16
4070,16
4071,16
4072,16
4073,16
4074,16
4075,16
4076,16
4077,16
4078,16
4079,16
4080,16
4081,16
4082,16
4083,16
4084,16
4085,16
4086,16
4087,16
4088,16
4089,16
4090,16
4091,16
4092,16
4093,16
4094,16
4095,16
4096,16
4097,16
4098,16
4099,16
4100,16
4101,16
4102,16
4103,16
4104,16
4105,16
4106,16
4107,16
4108,16
4109,16
4110,16
4111,16
4112,16
4113,16
4114,16
4115,16
4116,16
4117,16
4118,16
4119,16
4120,16
4121,16
4122,16
4123,16
4124,16
4125,16
4126,16
4127,16
4128,16
4129,16
4130,16
4131,16
4132,16
4133,16
4134,16
4135,16
4136,16
4137,16
4138,16
4139,16
4140,16
4141,16
4142,16
4143,16
4144,16
4145,16
4146,16
4147,16
4148,16
4149,16
4150,16
4151,16
4152,16
4153,16
4154,16
4155,16
4156,16
4157,16
4158,16
4159,16
4160,16
4161,16
4162,16
4163,16
4164,16
4165,16
4166,16
4167,16
4168,16
4169,16
4170,16
4171,16
4172,16
4173,16
4174,16
4175,16
4176,16
4177,16
4178,16
4179,16
4180,16
4181,16
4182,16
4183,16
4184,16
4185,16
4186,16
4187,16
4188,16
4189,16
4190,16
4191,16
4192,16
4193,16
4194,18
4195,18
4196,18
4197,18
4198,18
4199,18
4200,18
4201,18
4202,18
4203,18
4204,18
4205,18
4206,18
4207,18
4208,18
4209,18
4210,18
4211,18
4212,18
4213,18
4214,18
4215,18
4216,18
4217,18
4218,18
4219,18
4220,18
4221,18
4222,18
4223,18
4224,18
4225,18
4226,18
4227,18
4228,18
4229,18
4230,18
4231,18
4232,18
4233,18
4234,18
4235,18
4236,18
4237,18
4238,18
4239,18
4240,18
4241,18
4242,18
4243,18
4244,18
4245,18
4246,18
4247,18
4248,18
4249,18
4250,18
4251,18
4252,18
4253,18
4254,18
4255,18
4256,18
4257,18
4258,18
4259,18
4260,18
4261,18
4262,18
4263,18
4264,18
4265,18
4266,18
4267,18
4268,18
4269,18
4270,18
4271,18
4272,18
4273,18
4274,18
4275,18
4276,18
4277,18
4278,18
4279,18
4280,18
4281,18
4282,18
4283,18
4284,18
4285,18
4286,18
4287,18
4288,18
4289,18
4290,18
4291,18
4292,18
4293,18
4294,18
4295,18
4296,18
4297,18
4298,18
4299,18
4300,18
4301,18
4302,18
4303,18
4304,18
4305,18
4306,18
4307,18
4308,18
4309,18
4310,18
4311,18
4312,18
4313,18
4314,18
4315,18
4316,18
4317,18
4318,18
4319,18
4320,18
4321,18
4322,18
4323,18
4324,18
4325,18
4326,18
4327,18
4328,18
4329,18
4330,18
4331,18
4332,18
4333,18
4334,18
4335,18
4336,18
4337,18
4338,18
4339,18
4340,18
4341,18
4342,18
4343,18
4344,18
4345,18
4346,18
4347,18
4348,18
4349,18
4350,18
4351,18
4352,18
4353,18
4354,18
4355,18
4356,18
4357,18
4358,18
4359,18
4360,18
4361,18
4362,18
4363,18
4364,18
4365,18
4366,18
4367,18
4368,18
4369,18
4370,18
4371,18
4372,18
4373,18
4374,18
4375,18
4376,18
4377,18
4378,18
4379,18
4380,18
4381,18
4382,18
4383,18
4384,18
4385,18
4386,18
4387,18
4388,18
4389,18
4390,18
4391,18
4392,18
4393,18
4394,18
4395,18
4396,18
4397,18
4398,18
4399,18
4400,18
4401,18
4402,18
4403,18
4404,18
4405,18
4406,18
4407,18
4408,18
4409,18
4410,18
4411,18
4412,18
4413,18
4414,18
4415,18
4416,18
4417,18
4418,18
4419,18
4420,18
4421,18
4422,18
4423,18
4424,18
4425,18
4426,18
4427,18
4428,18
4429,18
4430,18
4431,18
4432,18
4433,18
4434,18
4435,18
4436,18
4437,18
4438,18
4439,18
4440,18
4441,18
4442,18
4443,18
4444,18
4445,18
4446,18
4447,18
4448,18
4449,18
4450,18
4451,18
4452,18
4453,18
4454,18
4455,18
4456,18
4457,18
4458,18
4459,18
4460,18
4461,18
4462,18
4463,18
4464,18
4465,18
4466,18
4467,18
4468,18
4469,18
4470,18
4471,18
4472,18
4473,18
4474,18
4475,18
4476,18
4477,18
4478,18
4479,18
4480,18
4481,18
4482,18
4483,18
4484,18
4485,18
4486,18
4487,18
4488,18
4489,18
4490,18
4491,18
4492,18
4493,18
4494,18
4495,18
4496,18
4497,18
4498,18
4499,18
4500,18
4501,18
4502,18
4503,18
4504,18
4505,18
4506,18
4507,18
4508,18
4509,18
4510,18
4511,18
4512,18
4513,18
4514,18
4515,18
4516,18
4517,18
4518,18
4519,18
4520,18
4521,18
4522,18
4523,18
4524,18
4525,18
4526,18
4527,18
4528,18
4529,18
4530,18
4531,18
4532,18
4533,18
4534,18
4535,18
4536,18
4537,18
4538,18
4539,18
4540,18
4541,18
4542,18
4543,18
4544,18
4545,18
4546,18
4547,18
4548,18
4549,18
4550,18
4551,18
4552,18
4553,18
4554,18
4555,18
4556,18
4557,18
4558,18
4559,18
4560,18
4561,18
4562,18
4563,18
4564,18
4565,18
4566,18
4567,18
4568,18
4569,18
4570,18
4571,18
4572,18
4573,18
4574,18
4575,18
4576,18
4577,18
4578,18
4579,18
4580,18
4581,18
4582,18
4583,18
4584,18
4585,18
4586,18
4587,18
4588,18
4589,18
4590,18
4591,18
4592,18
4593,18
4594,18
4595,18
4596,18
4597,18
4598,18
4599,18
4600,18
4601,18
4602,18
4603,18
4604,18
4605,18
4606,18
4607,18
4608,18
4609,18
4610,18
4611,18
4612,18
4613,18
4614,18
4615,18
4616,18
4617,18
4618,18
4619,18
4620,18
4621,18
4622,18
4623,18
4624,18
4625,18
4626,18
4627,18
4628,18
4629,18
4630,18
4631,18
4632,18
4633,18
4634,18
4635,18
4636,18
4637,18
4638,18
4639,18
4640,18
4641,18
4642,18
4643,18
4644,18
4645,18
4646,18
4647,18
4648,18
4649,18
4650,18
4651,18
4652,18
4653,18
4654,18
4655,18
4656,18
4657,18
4658,18
4659,18
4660,18
4661,18
4662,18
4663,18
4664,18
4665,18
4666,18
4667,18
4668,18
4669,18
4670,18
4671,18
4672,18
4673,18
4674,18
4675,18
4676,18
4677,18
4678,18
4679,18
4680,18
4681,18
4682,18
4683,18
4684,18
4685,18
4686,18
4687,18
4688,18
4689,18
4690,18
4691,18
4692,18
4693,18
4694,18
4695,18
4696,18
4697,18
4698,18
4699,18
4700,18
4701,18
4702,18
4703,18
4704,18
4705,18
4706,18
4707,18
4708,18
4709,18
4710,18
4711,18
4712,18
4713,18
4714,18
4715,18
4716,18
4717,18
4718,18
4719,18
4720,18
4721,18
4722,18
4723,18
4724,18
4725,18
4726,18
4727,18
4728,18
4729,18
4730,18
4731,18
4732,18
4733,18
4734,18
4735,18
4736,18
4737,18
4738,18
4739,18
4740,18
4741,18
4742,18
4743,18
4744,18
4745,18
4746,18
4747,18
4748,18
4749,18
4750,18
4751,18
4752,18
4753,18
4754,18
4755,18
4756,18
4757,18
4758,18
4759,18
4760,18
4761,18
4762,18
4763,18
4764,18
4765,20
4766,20
4767,20
4768,20
4769,20
4770,20
4771,20
4772,20
4773,20
4774,20
4775,20
4776,20
4777,20
4778,20
4779,20
4780,20
4781,20
4782,20
4783,20
4784,20
4785,20
4786,20
4787,20
4788,20
4789,20
4790,20
4791,20
4792,20
4793,20
4794,20
4795,20
4796,20
4797,20
4798,20
4799,20
4800,20
4801,20
4802,20
4803,20
4804,20
4805,20
4806,20
4807,20
4808,20
4809,20
4810,20
4811,20
4812,20
4813,20
4814,20
4815,20
4816,20
4817,20
4818,20
4819,20
4820,20
4821,20
4822,20
4823,20
4824,20
4825,20
4826,20
4827,20
4828,20
4829,20
4830,20
4831,20
4832,20
4833,20
4834,20
4835,20
4836,20
4837,20
4838,20
4839,20
4840,20
4841,20
4842,20
4843,20
4844,20
4845,20
4846,20
4847,20
4848,20
4849,20
4850,20
4851,20
4852,20
4853,20
4854,20
4855,20
4856,20
4857,20
4858,20
4859,20
4860,20
4861,20
4862,20
4863,20
4864,20
4865,20
4866,20
4867,20
4868,20
4869,20
4870,20
4871,20
4872,20
4873,20
4874,20
4875,20
4876,20
4877,20
4878,20
4879,20
4880,20
4881,20
4882,20
4883,20
4884,20
4885,20
4886,20
4887,20
4888,20
4889,20
4890,20
4891,20
4892,20
4893,20
4894,20
4895,20
4896,20
4897,20
4898,20
4899,20
4900,20
4901,20
4902,20
4903,20
4904,20
4905,20
4906,20
4907,20
4908,20
4909,20
4910,20
4911,20
4912,20
4913,20
4914,20
4915,20
4916,20
4917,20
4918,20
4919,20
4920,20
4921,20
4922,20
4923,20
4924,20
4925,20
4926,20
4927,20
4928,20
4929,20
4930,20
4931,20
4932,20
4933,20
4934,20
4935,20
4936,20
4937,20
4938,20
4939,20
4940,20
4941,20
4942,20
4943,20
4944,20
4945,20
4946,20
4947,20
4948,20
4949,20
4950,20
4951,20
4952,20
4953,20
4954,20
4955,20
4956,20
4957,20
4958,20
4959,20
4960,20
4961,20
4962,20
4963,20
4964,20
4965,20
4966,20
4967,20
4968,20
4969,20
4970,20
4971,20
4972,20
4973,20
4974,20
4975,20
4976,20
4977,20
4978,20
4979,20
4980,20
4981,20
4982,20
4983,20
4984,20
4985,20
4986,20
4987,20
4988,20
4989,20
4990,20
4991,20
4992,20
4993,20
4994,20
4995,20
4996,20
4997,20
4998,20
4999,20
5000,20
5001,20
5002,20
5003,20
5004,20
5005,20
5006,20
5007,20
5008,20
5009,20
5010,20
5011,20
5012,20
5013,20
5014,20
5015,20
5016,20
5017,20
5018,20
5019,20
5020,20
5021,20
5022,20
5023,20
5024,20
5025,20
5026,20
5027,20
5028,20
5029,20
5030,20
5031,20
5032,20
5033,20
5034,20
5035,20
5036,20
5037,20
5038,20
5039,20
5040,20
5041,20
5042,20
5043,20
5044,20
5045,20
5046,20
5047,20
5048,20
5049,20
5050,20
5051,20
5052,20
5053,20
5054,20
5055,20
5056,20
5057,20
5058,20
5059,20
5060,20
5061,20
5062,20
5063,20
5064,20
5065,20
5066,20
5067,20
5068,20
5069,20
5070,20
5071,20
5072,20
5073,20
5074,20
5075,20
5076,20
5077,20
5078,20
5079,20
5080,20
5081,20
5082,20
5083,20
5084,20
5085,20
5086,20
5087,20
5088,20
5089,20
5090,20
5091,20
5092,20
5093,20
5094,20
5095,20
5096,20
5097,20
5098,20
5099,20
5100,20
5101,20
5102,20
5103,20
5104,20
5105,20
5106,20
5107,20
5108,20
5109,20
5110,20
5111,20
5112,20
5113,20
5114,20
5115,20
5116,20
5117,20
5118,20
5119,20
5120,20
5121,20
5122,20
5123,20
5124,20
5125,20
5126,20
5127,20
5128,20
5129,20
5130,20
5131,20
5132,20
5133,20
5134,20
5135,20
5136,20
5137,20
5138,20
5139,20
5140,20
5141,20
5142,20
5143,20
5144,20
5145,20
5146,20
5147,20
5148,20
5149,20
5150,20
5151,20
5152,20
5153,20
5154,20
5155,20
5156,20
5157,20
5158,20
5159,20
5160,20
5161,20
5162,20
5163,20
5164,20
5165,20
5166,21
5167,21
5168,21
5169,21
5170,21
5171,21
5172,21
5173,21
5174,21
5175,21
5176,21
5177,21
5178,21
5179,21
5180,21
5181,21
5182,21
5183,21
5184,21
5185,21
5186,21
5187,21
5188,21
5189,21
5190,21
5191,21
5192,21
5193,21
5194,21
5195,21
5196,21
5197,21
5198,21
5199,21
5200,21
5201,21
5202,21
5203,21
5204,21
5205,21
5206,21
5207,21
5208,21
5209,21
5210,21
5211,21
5212,21
5213,21
5214,21
5215,21
5216,21
5217,21
5218,21
5219,21
5220,21
5221,21
5222,21
5223,21
5224,21
5225,21
5226,21
5227,21
5228,21
5229,21
5230,21
5231,21
5232,21
5233,21
5234,21
5235,21
5236,21
5237,21
5238,21
5239,21
5240,21
5241,21
5242,21
5243,21
5244,21
5245,21
5246,21
5247,21
5248,21
5249,21
5250,21
5251,21
5252,21
5253,21
5254,21
5255,21
5256,21
5257,21
5258,21
5259,21
5260,21
5261,21
5262,21
5263,21
5264,21
5265,21
5266,21
5267,21
5268,21
5269,21
5270,21
5271,21
5272,22
5273,22
5274,22
5275,22
5276,22
5277,22
5278,22
5279,22
5280,22
5281,22
5282,22
5283,22
5284,22
5285,22
5286,22
5287,22
5288,22
5289,22
5290,22
5291,22
5292,22
5293,22
5294,22
5295,22
5296,22
5297,22
5298,22
5299,22
5300,22
5301,22
5302,22
5303,22
5304,22
5305,22
5306,22
5307,22
5308,22
5309,22
5310,22
5311,22
5312,22
5313,22
5314,22
5315,22
5316,22
5317,22
5318,22
5319,22
5320,22
5321,22
5322,22
5323,22
5324,22
5325,22
5326,22
5327,22
5328,22
5329,22
5330,22
5331,22
5332,22
5333,22
5334,22
5335,22
5336,22
5337,22
5338,22
5339,22
5340,22
5341,22
5342,22
5343,22
5344,22
5345,22
5346,22
5347,22
5348,22
5349,22
5350,22
5351,22
5352,22
5353,22
5354,22
5355,22
5356,22
5357,22
5358,22
5359,24
5360,24
5361,24
5362,24
5363,24
5364,24
5365,24
5366,24
5367,24
5368,24
5369,24
5370,24
5371,24
5372,24
5373,24
5374,24
5375,24
5376,24
5377,24
5378,24
5379,24
5380,24
5381,24
5382,24
5383,24
5384,24
5385,24
5386,24
5387,24
5388,24
5389,24
5390,24
5391,24
5392,24
5393,24
5394,24
5395,24
5396,24
5397,24
5398,24
5399,24
5400,24
5401,24
5402,24
5403,24
5404,24
5405,24
5406,24
5407,24
5408,24
5409,24
5410,24
5411,24
5412,24
5413,24
5414,24
5415,24
5416,24
5417,24
5418,24
5419,24
5420,24
5421,24
5422,24
5423,24
5424,24
5425,24
5426,24
5427,24
5428,24
5429,24
5430,24
5431,24
5432,24
5433,24
5434,24
5435,24
5436,24
5437,24
5438,24
5439,24
5440,24
5441,24
5442,24
5443,24
5444,24
5445,24
5446,24
5447,24
5448,24
5449,24
5450,24
5451,24
5452,24
5453,24
5454,24
5455,24
5456,24
5457,24
5458,24
5459,24
5460,24
5461,24
5462,24
5463,24
5464,24
5465,24
5466,24
5467,24
5468,24
5469,24
5470,24
5471,24
5472,24
5473,24
5474,24
5475,24
5476,24
5477,24
5478,24
5479,24
5480,24
5481,24
5482,24
5483,24
5484,24
5485,24
5486,24
5487,24
5488,24
5489,24
5490,24
5491,24
5492,24
5493,24
5494,24
5495,24
5496,24
5497,24
5498,24
5499,24
5500,24
5501,24
5502,24
5503,24
5504,24
5505,24
5506,24
5507,24
5508,24
5509,24
5510,24
5511,24
5512,24
5513,24
5514,24
5515,24
5516,24
5517,24
5518,24
5519,24
5520,24
5521,24
5522,24
5523,24
5524,24
5525,24
5526,24
5527,24
5528,24
5529,24
5530,24
5531,24
5532,24
5533,24
5534,24
5535,24
5536,24
5537,24
5538,24
5539,24
5540,24
5541,24
5542,24
5543,24
5544,24
5545,24
5546,24
5547,24
5548,24
5549,24
5550,24
5551,24
5552,24
5553,24
5554,24
5555,24
5556,24
5557,24
5558,24
5559,24
5560,24
5561,24
5562,24
5563,24
5564,24
5565,24
5566,24
5567,24
5568,24
5569,24
5570,24
5571,24
5572,24
5573,24
5574,24
5575,24
5576,24
5577,24
5578,24
5579,24
5580,24
5581,24
5582,24
5583,24
5584,24
5585,24
5586,24
5587,24
5588,24
5589,24
5590,24
5591,24
5592,24
5593,24
5594,24
5595,24
5596,24
5597,24
5598,24
5599,24
5600,24
5601,24
5602,24
5603,24
5604,24
5605,24
5606,24
5607,24
5608,24
5609,24
5610,24
5611,24
5612,24
5613,24
5614,24
5615,24
5616,24
5617,24
5618,24
5619,24
5620,24
5621,24
5622,24
5623,24
5624,24
5625,24
5626,24
5627,24
5628,24
5629,24
5630,24
5631,24
5632,24
5633,24
5634,24
5635,24
5636,24
5637,24
5638,24
5639,24
5640,24
5641,24
5642,24
5643,24
5644,24
5645,24
5646,24
5647,24
5648,24
5649,24
5650,24
5651,24
5652,24
5653,24
5654,24
5655,24
5656,24
5657,24
5658,24
5659,24
5660,24
5661,24
5662,24
5663,24
5664,24
5665,24
5666,24
5667,24
5668,24
5669,24
5670,24
5671,24
5672,24
5673,24
5674,24
5675,24
5676,24
5677,24
5678,24
5679,24
5680,24
5681,24
5682,24
5683,24
5684,24
5685,24
5686,24
5687,24
5688,24
5689,24
5690,24
5691,24
5692,24
5693,24
5694,24
5695,24
5696,24
5697,24
5698,24
5699,24
5700,24
5701,24
5702,24
5703,24
5704,24
5705,24
5706,24
5707,24
5708,24
5709,24
5710,24
5711,24
5712,24
5713,24
5714,24
5715,24
5716,24
5717,24
5718,24
5719,25
5720,25
5721,25
5722,25
5723,25
5724,25
5725,25
5726,25
5727,25
5728,25
5729,25
5730,25
5731,25
5732,25
5733,25
5734,25
5735,25
5736,25
5737,25
5738,25
5739,25
5740,25
5741,25
5742,25
5743,25
5744,25
5745,25
5746,25
5747,25
5748,25
5749,25
5750,25
5751,25
5752,25
5753,25
5754,25
5755,25
5756,25
5757,25
5758,25
5759,25
5760,25
5761,25
5762,25
5763,25
5764,25
5765,25
5766,25
5767,25
5768,25
5769,25
5770,25
5771,25
5772,25
5773,25
5774,25
5775,26
5776,26
5777,26
5778,26
5779,26
5780,26
5781,26
5782,26
5783,26
5784,26
5785,26
5786,26
5787,26
5788,26
5789,26
5790,26
5791,26
5792,26
5793,26
5794,26
5795,26
5796,26
5797,26
5798,26
5799,26
5800,26
5801,26
5802,26
5803,26
5804,26
5805,26
5806,26
5807,26
5808,26
5809,26
5810,26
5811,26
5812,26
5813,26
5814,26
5815,26
5816,26
5817,26
5818,26
5819,26
5820,26
5821,26
5822,26
5823,26
5824,27
5825,27
5826,27
5827,27
5828,27
5829,27
5830,27
5831,27
5832,27
5833,27
5834,27
5835,27
5836,27
5837,27
5838,27
5839,27
5840,27
5841,27
5842,27
5843,27
5844,27
5845,27
5846,27
5847,27
5848,27
5849,27
5850,27
5851,27
5852,27
5853,27
5854,27
5855,27
5856,27
5857,27
5858,27
5859,27
5860,27
5861,27
5862,27
5863,27
5864,27
5865,27
5866,27
5867,27
5868,27
5869,27
5870,27
5871,27
5872,27
5873,27
5874,27
5875,27
5876,27
5877,27
5878,27
5879,27
5880,27
5881,27
5882,27
5883,27
5884,27
5885,27
5886,27
5887,27
5888,27
5889,27
5890,27
5891,27
5892,27
5893,27
5894,27
5895,27
5896,27
5897,27
5898,27
5899,28
5900,28
5901,28
5902,28
5903,28
5904,28
5905,28
5906,28
5907,28
5908,28
5909,28
5910,28
5911,28
5912,28
5913,28
5914,28
5915,28
5916,28
5917,28
5918,28
5919,28
5920,28
5921,28
5922,28
5923,28
5924,28
5925,28
5926,28
5927,28
5928,28
5929,28
5930,28
5931,28
5932,28
5933,28
5934,28
5935,28
5936,28
5937,28
5938,28
5939,28
5940,28
5941,28
5942,28
5943,28
5944,28
5945,28
5946,28
5947,28
5948,28
5949,28
5950,28
5951,28
5952,28
5953,28
5954,28
5955,28
5956,28
5957,28
5958,28
5959,28
5960,28
5961,28
5962,28
5963,28
5964,28
5965,28
5966,28
5967,28
5968,28
5969,28
5970,28
5971,28
5972,28
5973,28
5974,28
5975,28
5976,28
5977,28
5978,28
5979,28
5980,28
5981,28
5982,28
5983,28
5984,28
5985,28
5986,28
5987,28
5988,28
5989,28
5990,28
5991,28
5992,28
5993,28
5994,28
5995,28
5996,28
5997,28
5998,28
5999,28
6000,28
6001,28
6002,28
6003,28
6004,28
6005,28
6006,28
6007,28
6008,28
6009,28
6010,28
6011,28
6012,28
6013,28
6014,28
6015,30
6016,30
6017,30
6018,30
6019,30
6020,30
6021,30
6022,30
6023,30
6024,30
6025,30
6026,30
6027,30
6028,30
6029,30
6030,30
6031,30
6032,30
6033,30
6034,30
6035,30
6036,30
6037,30
6038,30
6039,30
6040,30
6041,30
6042,30
6043,30
6044,30
6045,30
6046,30
6047,30
6048,30
6049,30
6050,30
6051,30
6052,30
6053,30
6054,30
6055,30
6056,30
6057,30
6058,30
6059,30
6060,30
6061,30
6062,30
6063,30
6064,30
6065,30
6066,30
6067,30
6068,30
6069,30
6070,30
6071,30
6072,30
6073,30
6074,30
6075,30
6076,30
6077,30
6078,30
6079,30
6080,30
6081,30
6082,30
6083,30
6084,30
6085,30
6086,30
6087,30
6088,30
6089,30
6090,30
6091,30
6092,30
6093,30
6094,30
6095,30
6096,30
6097,30
6098,30
6099,30
6100,30
6101,30
6102,30
6103,30
6104,30
6105,30
6106,30
6107,30
6108,30
6109,30
6110,30
6111,30
6112,30
6113,30
6114,30
6115,30
6116,30
6117,30
6118,30
6119,30
6120,30
6121,30
6122,30
6123,30
6124,30
6125,30
6126,30
6127,30
6128,30
6129,30
6130,30
6131,30
6132,30
6133,30
6134,30
6135,30
6136,30
6137,30
6138,30
6139,30
6140,30
6141,30
6142,30
6143,30
6144,30
6145,30
6146,32
6147,32
6148,32
6149,32
6150,32
6151,32
6152,32
6153,32
6154,32
6155,32
6156,32
6157,32
6158,32
6159,32
6160,32
6161,32
6162,32
6163,32
6164,32
6165,32
6166,32
6167,32
6168,32
6169,32
6170,32
6171,32
6172,32
6173,32
6174,32
6175,32
6176,32
6177,32
6178,32
6179,32
6180,32
6181,32
6182,32
6183,32
6184,32
6185,32
6186,32
6187,32
6188,32
6189,32
6190,32
6191,32
6192,32
6193,32
6194,32
6195,32
6196,32
6197,32
6198,32
6199,32
6200,32
6201,32
6202,32
6203,32
6204,32
6205,32
6206,33
6207,33
6208,33
6209,33
6210,33
6211,33
6212,33
6213,33
6214,33
6215,33
6216,33
6217,33
6218,33
6219,33
6220,33
6221,33
6222,33
6223,33
6224,33
6225,33
6226,33
6227,33
6228,34
6229,34
6230,34
6231,34
6232,34
6233,34
6234,34
6235,34
6236,34
6237,34
6238,34
6239,34
6240,34
6241,34
6242,34
6243,34
6244,35
6245,35
6246,35
6247,35
6248,35
6249,35
6250,35
6251,35
6252,35
6253,35
6254,35
6255,35
6256,35
6257,35
6258,35
6259,35
6260,35
6261,35
6262,35
6263,35
6264,35
6265,35
6266,35
6267,35
6268,35
6269,35
6270,35
6271,35
6272,35
6273,35
6274,35
6275,35
6276,35
6277,35
6278,35
6279,35
6280,35
6281,35
6282,35
6283,35
6284,35
6285,35
6286,35
6287,35
6288,35
6289,35
6290,35
6291,35
6292,35
6293,35
6294,35
6295,35
6296,35
6297,35
6298,35
6299,35
6300,36
6301,36
6302,36
6303,36
6304,36
6305,36
6306,36
6307,36
6308,36
6309,36
6310,36
6311,36
6312,36
6313,36
6314,36
6315,36
6316,36
6317,36
6318,36
6319,36
6320,36
6321,36
6322,36
6323,36
6324,36
6325,36
6326,36
6327,36
6328,36
6329,36
6330,36
6331,36
6332,36
6333,36
6334,36
6335,36
6336,36
6337,36
6338,36
6339,36
6340,36
6341,36
6342,36
6343,36
6344,36
6345,36
6346,36
6347,38
6348,38
6349,38
6350,38
6351,38
6352,38
6353,38
6354,38
6355,38
6356,38
6357,38
6358,38
6359,38
6360,39
6361,39
6362,39
6363,39
6364,39
6365,39
6366,39
6367,39
6368,39
6369,39
6370,39
6371,39
6372,39
6373,39
6374,40
6375,40
6376,40
6377,40
6378,40
6379,40
6380,40
6381,40
6382,40
6383,40
6384,40
6385,40
6386,40
6387,40
6388,40
6389,40
6390,40
6391,40
6392,40
6393,40
6394,40
6395,40
6396,40
6397,40
6398,40
6399,40
6400,40
6401,40
6402,40
6403,40
6404,40
6405,40
6406,40
6407,40
6408,40
6409,40
6410,42
6411,42
6412,42
6413,42
6414,42
6415,42
6416,42
6417,42
6418,42
6419,42
6420,42
6421,42
6422,42
6423,42
6424,42
6425,42
6426,42
6427,42
6428,42
6429,42
6430,42
6431,42
6432,42
6433,42
6434,42
6435,42
6436,42
6437,42
6438,42
6439,42
6440,42
6441,42
6442,42
6443,42
6444,42
6445,42
6446,42
6447,42
6448,42
6449,42
6450,44
6451,44
6452,44
6453,44
6454,44
6455,44
6456,44
6457,44
6458,44
6459,44
6460,44
6461,44
6462,44
6463,44
6464,44
6465,44
6466,44
6467,44
6468,44
6469,44
6470,44
6471,45
6472,45
6473,45
6474,45
6475,45
6476,45
6477,45
6478,45
6479,45
6480,46
6481,46
6482,46
6483,46
6484,46
6485,46
6486,46
6487,48
6488,48
6489,48
6490,48
6491,48
6492,48
6493,48
6494,48
6495,48
6496,48
6497,48
6498,48
6499,48
6500,48
6501,48
6502,48
6503,48
6504,48
6505,48
6506,48
6507,48
6508,48
6509,48
6510,48
6511,48
6512,48
6513,48
6514,48
6515,48
6516,48
6517,48
6518,48
6519,48
6520,48
6521,48
6522,48
6523,48
6524,48
6525,48
6526,49
6527,49
6528,49
6529,50
6530,50
6531,50
6532,50
6533,50
6534,50
6535,50
6536,50
6537,50
6538,50
6539,50
6540,50
6541,50
6542,50
6543,50
6544,50
6545,51
6546,51
6547,51
6548,52
6549,52
6550,52
6551,52
6552,52
6553,52
6554,54
6555,54
6556,54
6557,54
6558,54
6559,54
6560,54
6561,54
6562,54
6563,54
6564,54
6565,54
6566,54
6567,54
6568,54
6569,54
6570,54
6571,54
6572,54
6573,54
6574,55
6575,55
6576,55
6577,55
6578,55
6579,55
6580,56
6581,56
6582,56
6583,56
6584,56
6585,56
6586,56
6587,56
6588,58
6589,58
6590,58
6591,58
6592,60
6593,60
6594,60
6595,60
6596,60
6597,60
6598,60
6599,60
6600,60
6601,60
6602,60
6603,60
6604,62
6605,63
6606,63
6607,63
6608,63
6609,63
6610,63
6611,64
6612,64
6613,64
6614,64
6615,66
6616,66
6617,66
6618,66
6619,66
6620,68
6621,68
6622,70
6623,70
6624,70
6625,70
6626,70
6627,70
6628,70
6629,70
6630,72
6631,72
6632,72
6633,72
6634,74
6635,74
6636,74
6637,74
6638,75
6639,76
6640,77
6641,77
6642,78
6643,78
6644,78
6645,78
6646,78
6647,80
6648,80
6649,80
6650,80
6651,80
6652,80
6653,81
6654,81
6655,82
6656,82
6657,84
6658,84
6659,84
6660,84
6661,84
6662,84
6663,85
6664,86
6665,88
6666,88
6667,88
6668,88
6669,88
6670,88
6671,90
6672,90
6673,90
6674,90
6675,90
6676,90
6677,91
6678,92
6679,94
6680,94
6681,95
6682,96
6683,96
6684,96
6685,98
6686,100
6687,100
6688,104
6689,108
6690,108
6691,108
6692,110
6693,118
6694,120
6695,122
6696,126
6697,128
6698,144
6699,144
6700,150
6701,158
6702,174
6703,176
6704,178
6705,186
6706,224
6707,226
6708,226
6709,228
6710,228
6711,230
6712,236
6713,238
6714,242
6715,248
6716,248
6717,250
6718,250
6719,250
6720,250
6721,250

